Size of bulk fermions in the SYK model

The study of quantum gravity in the form of the holographic duality has uncovered and motivated the detailed investigation of various diagnostics of quantum chaos. One such measure is the operator size distribution, which characterizes the size of the support region of an operator and its evolution under Heisenberg evolution. In this work, we examine the role of the operator size distribution in holographic duality for the Sachdev-Ye-Kitaev (SYK) model. Using an explicit construction of AdS$_2$ bulk fermion operators in a putative dual of the low temperature SYK model, we study the operator size distribution of the boundary and bulk fermions. Our result provides a direct derivation of the relationship between (effective) operator size of both the boundary and bulk fermions and bulk $\text{SL}(2; \mathbb{R})$ generators.

==> plot_data/high_t_comparison.dat <==
tG	sigma	boundary_comp	nonboundary_comp
0.0	0.1	0.33935262501798213	-0.26128803506506415	
0.0	0.13268414059544215	0.3462720465753417	-0.2546972182006435	
0.0	0.16536828119088431	0.35187354433309004	-0.24950539157765128	
0.0	0.19805242178632643	0.3537543437330921	-0.24716234310294993	
0.0	0.2307365623817686	0.3592406594439126	-0.24260395430099813	
0.0	0.26342070297721076	0.3621764543725501	-0.23989370901789897	
0.0	0.2961048435726529	0.36472018351496693	-0.23754193991463346	
0.0	0.328788984168095	0.36699160098725336	-0.23544004043372446	
0.0	0.3614731247635372	0.36904485470254933	-0.23352966807551034	
0.0	0.3941572653589793	0.3709324559672247	-0.23175984661079418	
0.0	0.4268414059544215	0.3726802730075356	-0.2300976191487365	
0.0	0.4595255465498636	0.37432786169344645	-0.228507688011792	
0.0	0.4922096871453058	0.37589819420843007	-0.22696407021097365	
0.0	0.5248938277407479	0.3774221019940338	-0.22544121755380608	
0.0	0.55757796833619	0.37890278616945494	-0.2239234353330506	
0.0	0.5902621089316322	0.3803698650300884	-0.2223868753775573	
0.0	0.6229462495270743	0.3818356522991415	-0.22081339698125113	
0.0	0.6556303901225164	0.38331672178881426	-0.2191829755819814	
0.0	0.6883145307179586	0.3848355105299408	-0.2174732956843215	
0.0	0.7209986713134008	0.3864027696506014	-0.2156630413169296	
0.0	0.753682811908843	0.3880460889211861	-0.21372500890300294	
0.0	0.786366952504285	0.3897796921316843	-0.21163145607113876	
0.0	0.8190510930997272	0.391638064515627	-0.20934680599131816	
0.0	0.8517352336951695	0.39363902092407344	-0.20683264698190662	
0.0	0.8844193742906115	0.3958293975191971	-0.204038883825854	
0.0	0.9171035148860536	0.3982485644100784	-0.20090714784747377	
0.0	0.9497876554814959	0.4009511970021826	-0.19736441383654046	
0.0	0.9824717960769379	0.404004232909136	-0.19331955215620056	
0.0	1.01515593667238	0.4074942208824073	-0.188656810095992	
0.0	1.0478400772678222	0.41153307803409156	-0.1832271958546805	
0.0	1.0805242178632644	0.4162678450593056	-0.17683650259522032	
0.0	1.1132083584587065	0.4218992996696862	-0.16922638595798745	
0.0	1.1458924990541488	0.42869908151840086	-0.16004840452466595	
0.0	1.1785766396495907	0.43705323919026107	-0.14882218505124634	
0.0	1.211260780245033	0.4475192463804536	-0.13487101751229247	
0.0	1.243944920840475	0.460930142692062	-0.11721691277348256	
0.0	1.2766290614359173	0.47857722031288397	-0.09440430459359561	
0.0	1.3093132020313594	0.5025516271894936	-0.06419038220014883	
0.0	1.3419973426268015	0.5364225321238063	-0.022971799863022113	
0.0	1.3746814832222438	0.5866797010584133	0.03534763111378325	
0.0	1.407365623817686	0.6660605911880264	0.12179449167211587	
0.0	1.440049764413128	0.8019121212533697	0.25821219329063894	
0.0	1.47273390500857	1.0587932149882402	0.493890621333664	
0.0	1.5054180456040123	1.598770970039956	0.9623992032794106	
0.0	1.5381021861994544	2.759333722988641	2.112651453892706	
0.0	1.5707863267948965	11.955180260868177	18.262692819136785	
0.03490636281766437	0.1	0.33385523260674077	-0.2666990861243903	
0.03490636281766437	0.13268414059544215	0.34328414201238644	-0.25763550648914446	
0.03490636281766437	0.16536828119088431	0.3497909606963088	-0.2514961936666964	
0.03490636281766437	0.19805242178632643	0.35247817472290244	-0.24842986677150947	
0.03490636281766437	0.2307365623817686	0.3583355595454645	-0.24350894893107977	
0.03490636281766437	0.26342070297721076	0.3614894702387712	-0.24058694569286843	
0.03490636281766437	0.2961048435726529	0.3641823555049033	-0.23809135875760745	
0.03490636281766437	0.328788984168095	0.36655758630868185	-0.2358898637516731	
0.03490636281766437	0.3614731247635372	0.3686881249840681	-0.23390663564181935	
0.03490636281766437	0.3941572653589793	0.3706221934757661	-0.23208814093561614	
0.03490636281766437	0.4268414059544215	0.3724268045023962	-0.23037997394986576	
0.03490636281766437	0.4595255465498636	0.3741120733517711	-0.22875808335229486	
0.03490636281766437	0.4922096871453058	0.37570873270597893	-0.22719129036393326	
0.03490636281766437	0.5248938277407479	0.37724793439926785	-0.22565852694304311	
0.03490636281766437	0.55757796833619	0.3787569457709701	-0.22411815797998536	
0.03490636281766437	0.5902621089316322	0.38024072398244435	-0.22257119344864584	
0.03490636281766437	0.6229462495270743	0.3817208532876535	-0.220990462379687	
0.03490636281766437	0.6556303901225164	0.38321458923059915	-0.21935551514079954	
0.03490636281766437	0.6883145307179586	0.38474482074920857	-0.2176438005887853	
0.03490636281766437	0.7209986713134008	0.3863224964393641	-0.21583405215927165	
0.03490636281766437	0.753682811908843	0.3879745001751296	-0.21389920868087842	
0.03490636281766437	0.786366952504285	0.38971890171651147	-0.2118111203005526	
0.03490636281766437	0.8190510930997272	0.391583130029618	-0.20953568139355028	
0.03490636281766437	0.8517352336951695	0.39359775511682393	-0.20703303890003433	
0.03490636281766437	0.8844193742906115	0.3957988018430516	-0.20425547865553995	
0.03490636281766437	0.9171035148860536	0.3982298373836084	-0.2011449581641056	
0.03490636281766437	0.9497876554814959	0.4009460625680159	-0.1976298260682654	
0.03490636281766437	0.9824717960769379	0.40401521293455467	-0.19362073025248527	
0.03490636281766437	1.01515593667238	0.40752479943756725	-0.18900455382983772	
0.03490636281766437	1.0478400772678222	0.4115881319379895	-0.1836360481863153	
0.03490636281766437	1.0805242178632644	0.4163542150401618	-0.1773264201074003	
0.03490636281766437	1.1132083584587065	0.4220262246059949	-0.16982540640525912	
0.03490636281766437	1.1458924990541488	0.42888100926342254	-0.16079692046782235	
0.03490636281766437	1.1785766396495907	0.4373095833820049	-0.14977993565417336	
0.03490636281766437	1.211260780245033	0.4478790059270601	-0.1361289130650558	
0.03490636281766437	1.243944920840475	0.4614364998929563	-0.11891804604588074	
0.03490636281766437	1.2766290614359173	0.47929484831133173	-0.09678270073512252	
0.03490636281766437	1.3093132020313594	0.5035771194446585	-0.06764638107561183	
0.03490636281766437	1.3419973426268015	0.5378932015463764	-0.028227604341115153	
0.03490636281766437	1.3746814832222438	0.5887534791415181	0.026902099506946442	
0.03490636281766437	1.407365623817686	0.6687193919406162	0.10725860513345609	
0.03490636281766437	1.440049764413128	0.803808856177108	0.23084856791729358	
0.03490636281766437	1.47273390500857	1.0507155227943077	0.43541767447603696	
0.03490636281766437	1.5054180456040123	1.524513328646277	0.808633140638058	
0.03490636281766437	1.5381021861994544	2.250976982774821	1.512625940140964	
0.03490636281766437	1.5707863267948965	-4.155027609628475	2.152845784962974	
0.06981272563532874	0.1	0.31294822829738145	-0.28737113007387904	
0.06981272563532874	0.13268414059544215	0.33355966495759404	-0.2672701202104495	
0.06981272563532874	0.16536828119088431	0.34388533951315203	-0.2573265249632648	
0.06981272563532874	0.19805242178632643	0.3506329297948607	-0.2509192219199825	
0.06981272563532874	0.2307365623817686	0.35551777779296145	-0.24631437446679705	
0.06981272563532874	0.26342070297721076	0.3593692744369399	-0.24271447047297023	
0.06981272563532874	0.2961048435726529	0.36253895740991204	-0.2397633667386394	
0.06981272563532874	0.328788984168095	0.3652384815268288	-0.23725135818529708	
0.06981272563532874	0.3614731247635372	0.3676066808859577	-0.2350441030525925	
0.06981272563532874	0.3941572653589793	0.3697192747464477	-0.23306019223269026	
0.06981272563532874	0.4268414059544215	0.37166810402968586	-0.231224750215695	
0.06981272563532874	0.4595255465498636	0.3734534749782483	-0.2295110977305228	
0.06981272563532874	0.4922096871453058	0.3751371978301954	-0.2278716587613232	
0.06981272563532874	0.5248938277407479	0.3767597591887615	-0.2262729872543936	
0.06981272563532874	0.55757796833619	0.37831808304582104	-0.22469901746622867	
0.06981272563532874	0.5902621089316322	0.37985276483690633	-0.22312023764801658	
0.06981272563532874	0.6229462495270743	0.38137554546704067	-0.22151742954691045	
0.06981272563532874	0.6556303901225164	0.38290738672283986	-0.21986834901411356	
0.06981272563532874	0.6883145307179586	0.3844717419376007	-0.21815016477841986	
0.06981272563532874	0.7209986713134008	0.3861422240490846	-0.21632878077318374	
0.06981272563532874	0.753682811908843	0.3877620226878875	-0.21441488217709903	
0.06981272563532874	0.786366952504285	0.38953501521652534	-0.21234288879227847	
0.06981272563532874	0.8190510930997272	0.3914276151625238	-0.2100925233679103	
0.06981272563532874	0.8517352336951695	0.3934715881927193	-0.20762495678488158	
0.06981272563532874	0.8844193742906115	0.39570402592539544	-0.20489445837624487	
0.06981272563532874	0.9171035148860536	0.3981697939768303	-0.20184567542902165	
0.06981272563532874	0.9497876554814959	0.40092573762500194	-0.19841071620996864	
0.06981272563532874	0.9824717960769379	0.40404172450081965	-0.19450551360483104	
0.06981272563532874	1.01515593667238	0.4076082620724133	-0.19002431722811153	
0.06981272563532874	1.0478400772678222	0.4117418085946163	-0.18483259823698717	
0.06981272563532874	1.0805242178632644	0.41659861008092847	-0.17875671415893102	
0.06981272563532874	1.1132083584587065	0.4223873021230844	-0.17156944877666724	
0.06981272563532874	1.1458924990541488	0.42939674915767156	-0.16296894319495614	
0.06981272563532874	1.1785766396495907	0.43803496949349885	-0.1525476342489256	
0.06981272563532874	1.211260780245033	0.44889265327983985	-0.13974508842472488	
0.06981272563532874	1.243944920840475	0.46285415527617957	-0.12377581268842874	
0.06981272563532874	1.2766290614359173	0.4812846018130674	-0.10351505165494146	
0.06981272563532874	1.3093132020313594	0.5063802295510698	-0.0773134021539672	
0.06981272563532874	1.3419973426268015	0.5418291699111659	-0.042686584784309645	
0.06981272563532874	1.3746814832222438	0.5941259465652298	0.004224616344689736	
0.06981272563532874	1.407365623817686	0.6752493086686027	0.06965722257518792	
0.06981272563532874	1.440049764413128	0.8079744632276977	0.16429836948102228	
0.06981272563532874	1.47273390500857	1.0341828049539554	0.30834793203593236	
0.06981272563532874	1.5054180456040123	1.410204036562705	0.5442928353295358	
0.06981272563532874	1.5381021861994544	1.809573539039901	0.9271679580185523	
0.06981272563532874	1.5707863267948965	-5.098436372842968	1.2100028104067846	
0.1047190884529931	0.13268414059544215	0.3101450706633919	-0.29041176400841273	
0.1047190884529931	0.16536828119088431	0.33193719610983585	-0.26906357837408734	
0.1047190884529931	0.19805242178632643	0.3432887705054064	-0.2581592147858398	
0.1047190884529931	0.2307365623817686	0.35047018659356155	-0.25131834314833057	
0.1047190884529931	0.26342070297721076	0.3556599828222655	-0.24641974617289364	
0.1047190884529931	0.2961048435726529	0.3596884076151188	-0.24264133285316092	
0.1047190884529931	0.328788984168095	0.36297616172100255	-0.23956804071685767	
0.1047190884529931	0.3614731247635372	0.3657586229568395	-0.23696738966112285	
0.1047190884529931	0.3941572653589793	0.3681841208203984	-0.23469390029418769	
0.1047190884529931	0.4268414059544215	0.37036897470296815	-0.23264319311624249	
0.1047190884529931	0.4595255465498636	0.3723456395224627	-0.23076382007225682	
0.1047190884529931	0.4922096871453058	0.3741849010466396	-0.22899668800433837	
0.1047190884529931	0.5248938277407479	0.3759209712017775	-0.22730521575308948	
0.1047190884529931	0.55757796833619	0.3775818608924695	-0.22565689601578676	
0.1047190884529931	0.5902621089316322	0.37919864066065223	-0.22402445570739005	
0.1047190884529931	0.6229462495270743	0.38079695211218123	-0.22238207883068561	
0.1047190884529931	0.6556303901225164	0.3823890686755913	-0.22070890996699433	
0.1047190884529931	0.6883145307179586	0.3840133398546417	-0.21897758667940437	
0.1047190884529931	0.7209986713134008	0.3856750846109378	-0.21716823378967476	
0.1047190884529931	0.753682811908843	0.38740423797881895	-0.21525372217368144	
0.1047190884529931	0.786366952504285	0.38922336556476367	-0.21320653323468441	
0.1047190884529931	0.8190510930997272	0.39116228359715954	-0.21099474095509052	
0.1047190884529931	0.8517352336951695	0.3932534380146091	-0.20858188274191924	
0.1047190884529931	0.8844193742906115	0.3955364595203381	-0.20592496625479662	
0.1047190884529931	0.9171035148860536	0.39805740216140073	-0.20297290252715783	
0.1047190884529931	0.9497876554814959	0.40087619713308165	-0.19966342833590822	
0.1047190884529931	0.9824717960769379	0.40406560023513016	-0.19592054373675083	
0.1047190884529931	1.01515593667238	0.4077203168678061	-0.19164969545233035	
0.1047190884529931	1.0478400772678222	0.41196291884028646	-0.1867321945636533	
0.1047190884529931	1.0805242178632644	0.41695709561794914	-0.18101723251227142	
0.1047190884529931	1.1132083584587065	0.4229225667137815	-0.174311224217373	
0.1047190884529931	1.1458924990541488	0.4301636573084231	-0.16636139359366986	
0.1047190884529931	1.1785766396495907	0.43911054082997225	-0.1568363577022609	
0.1047190884529931	1.211260780245033	0.45038543669487474	-0.14529365065858713	
0.1047190884529931	1.243944920840475	0.4649162447070587	-0.1311367687442857	
0.1047190884529931	1.2766290614359173	0.48412767447350014	-0.11355190240275448	
0.1047190884529931	1.3093132020313594	0.5102829000087432	-0.09141634191017012	
0.1047190884529931	1.3419973426268015	0.5471050137443836	-0.06316318527924913	
0.1047190884529931	1.3746814832222438	0.6009272211681473	-0.0265674411919683	
0.1047190884529931	1.407365623817686	0.6827906588081003	0.021673260066634725	
0.1047190884529931	1.440049764413128	0.8118747154379857	0.08714780430264568	
0.1047190884529931	1.47273390500857	1.0187371709438882	0.18243859227366066	
0.1047190884529931	1.5054180456040123	1.3340436022743578	0.34392182847528474	
0.1047190884529931	1.5381021861994544	1.6168064624567524	0.6363237431433824	
0.1047190884529931	1.5707863267948965	-5.441656214977682	0.8671621507618443	
0.13962545127065748	0.16536828119088431	0.3062520811821745	-0.29434018592398026	
0.13962545127065748	0.19805242178632643	0.3304023065035384	-0.27080976389957456	
0.13962545127065748	0.2307365623817686	0.3423403796452664	-0.25932561110624697	
0.13962545127065748	0.26342070297721076	0.3499593956062146	-0.2520714919520106	
0.13962545127065748	0.2961048435726529	0.355403116547512	-0.24691980819511627	
0.13962545127065748	0.328788984168095	0.35964710191987237	-0.2429397764803145	
0.13962545127065748	0.3614731247635372	0.3630838461356696	-0.2397232274004537	
0.13962545127065748	0.3941572653589793	0.3659893161764547	-0.23700740593852565	
0.13962545127065748	0.4268414059544215	0.3685161024475647	-0.23463987140964626	
0.13962545127065748	0.4595255465498636	0.37076662592230747	-0.23251830872524692	
0.13962545127065748	0.4922096871453058	0.3728241368567602	-0.2305665505198462	
0.13962545127065748	0.5248938277407479	0.3747347080481571	-0.2287341629898343	
0.13962545127065748	0.55757796833619	0.3765412168449558	-0.22697903343799908	
0.13962545127065748	0.5902621089316322	0.37827765787385204	-0.22526702784212382	
0.13962545127065748	0.6229462495270743	0.3799797493913655	-0.22356693951635265	
0.13962545127065748	0.6556303901225164	0.38166373237127793	-0.2218550975577056	
0.13962545127065748	0.6883145307179586	0.383364454315954	-0.22010392190816752	
0.13962545127065748	0.7209986713134008	0.38509833205735156	-0.2182905133105706	
0.13962545127065748	0.753682811908843	0.3868941582110832	-0.21638843935954455	
0.13962545127065748	0.786366952504285	0.3887769520576292	-0.2143708380421625	
0.13962545127065748	0.8190510930997272	0.3907784227920814	-0.21220717747244855	
0.13962545127065748	0.8517352336951695	0.392933133658552	-0.20986345394749684	
0.13962545127065748	0.8844193742906115	0.3952829050695694	-0.20730026517665756	
0.13962545127065748	0.9171035148860536	0.39787638884798326	-0.2044716285128949	
0.13962545127065748	0.9497876554814959	0.40077796192925774	-0.20132217373864236	
0.13962545127065748	0.9824717960769379	0.4040598311132104	-0.19778609054298002	
0.13962545127065748	1.01515593667238	0.40782611676188374	-0.1937820078486272	
0.13962545127065748	1.0478400772678222	0.41220508477293016	-0.189210356381734	
0.13962545127065748	1.0805242178632644	0.4173682895474453	-0.18394731514263007	
0.13962545127065748	1.1132083584587065	0.4235483633910242	-0.17783777435790604	
0.13962545127065748	1.1458924990541488	0.43106616857370916	-0.17068609453542471	
0.13962545127065748	1.1785766396495907	0.4403730391728615	-0.16224420384600258	
0.13962545127065748	1.211260780245033	0.4521222453876561	-0.15219643644486247	
0.13962545127065748	1.243944920840475	0.4672789128448027	-0.140140810048905	
0.13962545127065748	1.2766290614359173	0.48730969557318105	-0.12556704571897725	
0.13962545127065748	1.3093132020313594	0.5145055406642314	-0.10783125485170508	
0.13962545127065748	1.3419973426268015	0.552541193076376	-0.0861225509039869	
0.13962545127065748	1.3746814832222438	0.6074474904320581	-0.059383429055055004	
0.13962545127065748	1.407365623817686	0.6892284962937865	-0.02597915170594689	
0.13962545127065748	1.440049764413128	0.8142030879501299	0.017829017178069506	
0.13962545127065748	1.47273390500857	1.0066732410733703	0.08440885190942637	
0.13962545127065748	1.5054180456040123	1.289268218461201	0.2160189704704898	
0.13962545127065748	1.5381021861994544	1.527394652413344	0.48865331221644226	
0.13962545127065748	1.5707863267948965	-5.596370637599	0.7126660508104159	
0.17453181408832183	0.19805242178632643	0.30271788773307406	-0.2979380311601094	
0.17453181408832183	0.2307365623817686	0.32873456553068614	-0.2726419808030247	
0.17453181408832183	0.26342070297721076	0.33927305455977397	-0.26193095358192764	
0.17453181408832183	0.2961048435726529	0.3492725283434357	-0.25298841476741707	
0.17453181408832183	0.328788984168095	0.3549709195518407	-0.24759925285100337	
0.17453181408832183	0.3614731247635372	0.35942126559179677	-0.24343496949980192	
0.17453181408832183	0.3941572653589793	0.36301406105945766	-0.24007797061790015	
0.17453181408832183	0.4268414059544215	0.366037730524182	-0.23725312681677657	
0.17453181408832183	0.4595255465498636	0.36868209471424507	-0.23478688245882395	
0.17453181408832183	0.4922096871453058	0.3710371382914701	-0.23258014285980444	
0.17453181408832183	0.5248938277407479	0.3731807228318118	-0.2305559900272982	
0.17453181408832183	0.55757796833619	0.37517979067918183	-0.22865439725650738	
0.17453181408832183	0.5902621089316322	0.3770784273979295	-0.22683186846611036	
0.17453181408832183	0.6229462495270743	0.3789142172903457	-0.2250522700584341	
0.17453181408832183	0.6556303901225164	0.38071721989858	-0.2232853356559339	
0.17453181408832183	0.6883145307179586	0.38251801317526635	-0.2215026811957248	
0.17453181408832183	0.7209986713134008	0.3843435990963542	-0.2196782309591132	
0.17453181408832183	0.753682811908843	0.3862239990243541	-0.21778552781776384	
0.17453181408832183	0.786366952504285	0.3881865874195167	-0.21579807333970713	
0.17453181408832183	0.8190510930997272	0.3902649770990809	-0.2136870228780623	
0.17453181408832183	0.8517352336951695	0.39249704417252396	-0.2114207545777962	
0.17453181408832183	0.8844193742906115	0.39492668297785904	-0.20896382742906816	
0.17453181408832183	0.9171035148860536	0.3976059944493837	-0.2062755893401107	
0.17453181408832183	0.9497876554814959	0.40060052204276353	-0.20330885176506008	
0.17453181408832183	0.9824717960769379	0.4039917386296761	-0.200007263730976	
0.17453181408832183	1.01515593667238	0.4078840176760732	-0.19630489663757977	
0.17453181408832183	1.0478400772678222	0.4124138153864205	-0.19212187466798802	
0.17453181408832183	1.0805242178632644	0.4177615816852249	-0.1873622184615904	
0.17453181408832183	1.1132083584587065	0.4241708767867731	-0.18190997280457744	
0.17453181408832183	1.1458924990541488	0.4319769513314409	-0.1756252163669476	
0.17453181408832183	1.1785766396495907	0.44165060479781637	-0.1683397713565178	
0.17453181408832183	1.211260780245033	0.45386601868856324	-0.15985407398324902	
0.17453181408832183	1.243944920840475	0.46961186219304274	-0.14993542539926885	
0.17453181408832183	1.2766290614359173	0.4903698262990428	-0.13832072389366523	
0.17453181408832183	1.3093132020313594	0.5184124006839443	-0.12472268711814394	
0.17453181408832183	1.3419973426268015	0.5572991616169176	-0.10882649023008462	
0.17453181408832183	1.3746814832222438	0.6127002299254958	-0.09020315394797329	
0.17453181408832183	1.407365623817686	0.6937150317540102	-0.06782532432676902	
0.17453181408832183	1.440049764413128	0.8147592311208403	-0.037970119891857834	
0.17453181408832183	1.47273390500857	0.9971305319512993	0.013701391317036737	
0.17453181408832183	1.5054180456040123	1.261562065442698	0.13491716265432352	
0.17453181408832183	1.5381021861994544	1.480966563273343	0.4062901615529384	
0.17453181408832183	1.5707863267948965	-5.677013264139358	0.6321513145134823	
0.2094381769059862	0.2307365623817686	0.29935764496756434	-0.30138424142263176	
0.2094381769059862	0.26342070297721076	0.3271340121147137	-0.27440047424258296	
0.2094381769059862	0.2961048435726529	0.34023912880646456	-0.2618323150775659	
0.2094381769059862	0.328788984168095	0.3485521909411027	-0.2539418619595377	
0.2094381769059862	0.3614731247635372	0.3545134367668723	-0.24833091849897926	
0.2094381769059862	0.3941572653589793	0.35911056549484854	-0.24402858093188406	
0.2094381769059862	0.4268414059544215	0.36286525315363427	-0.24054000275015497	
0.2094381769059862	0.4595255465498636	0.36601847953799016	-0.23761025668368596	
0.2094381769059862	0.4922096871453058	0.368767214792042	-0.23505893806386524	
0.2094381769059862	0.5248938277407479	0.37122219560688485	-0.23277544305779152	
0.2094381769059862	0.55757796833619	0.3734800317921003	-0.23067533522142192	
0.2094381769059862	0.5902621089316322	0.37557942404249367	-0.22870743270003402	
0.2094381769059862	0.6229462495270743	0.3775866519112938	-0.22681994602310063	
0.2094381769059862	0.6556303901225164	0.37953520330136037	-0.2249774923991108	
0.2094381769059862	0.6883145307179586	0.381461753286775	-0.22314744292102695	
0.2094381769059862	0.7209986713134008	0.3834012412912209	-0.22130039853019312	
0.2094381769059862	0.753682811908843	0.3853823528629672	-0.2194098172247667	
0.2094381769059862	0.786366952504285	0.38743986693984667	-0.2174483975094219	
0.2094381769059862	0.8190510930997272	0.3896085593076126	-0.21538879518931964	
0.2094381769059862	0.8517352336951695	0.39193004049148605	-0.21320160967931656	
0.2094381769059862	0.8844193742906115	0.39445028417125094	-0.21085520340193398	
0.2094381769059862	0.9171035148860536	0.3972241696288581	-0.20831465229331947	
0.2094381769059862	0.9497876554814959	0.4003216932482463	-0.20553985508362338	
0.2094381769059862	0.9824717960769379	0.4038276336959985	-0.20248532846233225	
0.2094381769059862	1.01515593667238	0.4078513912967132	-0.19909887866176135	
0.2094381769059862	1.0478400772678222	0.41253544633504724	-0.19531994329354774	
0.2094381769059862	1.0805242178632644	0.4180678049591915	-0.19107869952129697	
0.2094381769059862	1.1132083584587065	0.4247005260180874	-0.18629520245576714	
0.2094381769059862	1.1458924990541488	0.432780510514581	-0.18087901291310615	
0.2094381769059862	1.1785766396495907	0.44279055249919175	-0.17473064397416493	
0.2094381769059862	1.211260780245033	0.455416932039471	-0.1677453846317789	
0.2094381769059862	1.243944920840475	0.4716551453715603	-0.1598210452257831	
0.2094381769059862	1.2766290614359173	0.49297720071755435	-0.1508705767138352	
0.2094381769059862	1.3093132020313594	0.5216036633314154	-0.14083436330093768	
0.2094381769059862	1.3419973426268015	0.5609470836965951	-0.12966555793384238	
0.2094381769059862	1.3746814832222438	0.6163363308303147	-0.11718141974857232	
0.2094381769059862	1.407365623817686	0.6961836930740457	-0.10239578810458205	
0.2094381769059862	1.440049764413128	0.8137494517356227	-0.08100510204751288	
0.2094381769059862	1.47273390500857	0.9889884003249829	-0.03678968639189151	
0.2094381769059862	1.5054180456040123	1.2427050404652054	0.08134463469423636	
0.2094381769059862	1.5381021861994544	1.454581901392059	0.35587244206209334	
0.2094381769059862	1.5707863267948965	-5.7237429950914045	0.5855005393744754	
0.24434453972365056	0.26342070297721076	0.2956683918808487	-0.3051145769278172	
0.24434453972365056	0.2961048435726529	0.3255238525090274	-0.2761421519625067	
0.24434453972365056	0.328788984168095	0.33921418811620363	-0.26305031040793025	
0.24434453972365056	0.3614731247635372	0.34782695182227386	-0.2548991116893511	
0.24434453972365056	0.3941572653589793	0.35400577722013615	-0.2491056565218681	
0.24434453972365056	0.4268414059544215	0.3587834492883317	-0.2446605809412219	
0.24434453972365056	0.4595255465498636	0.36266209826101026	-0.24107004560567624	
0.24434453972365056	0.4922096871453058	0.36612712117935153	-0.23797147642956773	
0.24434453972365056	0.5248938277407479	0.36882283497616974	-0.235408596701701	
0.24434453972365056	0.55757796833619	0.3713952069467066	-0.23305164086732866	
0.24434453972365056	0.5902621089316322	0.37375727377464685	-0.23088847911970056	
0.24434453972365056	0.6229462495270743	0.3759741544084356	-0.22885859470734893	
0.24434453972365056	0.6556303901225164	0.37810386783606553	-0.2269127619736615	
0.24434453972365056	0.6883145307179586	0.38018220245250234	-0.2250145715469003	
0.24434453972365056	0.7209986713134008	0.3822569519011676	-0.22312891057454642	
0.24434453972365056	0.753682811908843	0.384356335898703	-0.2212282755528694	
0.24434453972365056	0.786366952504285	0.38652454878219444	-0.21928347075451882	
0.24434453972365056	0.8190510930997272	0.3887962445162767	-0.2172684845152535	
0.24434453972365056	0.8517352336951695	0.3912163019310153	-0.21515575277974008	
0.24434453972365056	0.8844193742906115	0.39383474681220676	-0.21291684804297262	
0.24434453972365056	0.9171035148860536	0.3967097014200167	-0.21052161203070519	
0.24434453972365056	0.9497876554814959	0.3999133262668888	-0.20793718855686905	
0.24434453972365056	0.9824717960769379	0.4035353143895204	-0.2051275852133756	
0.24434453972365056	1.01515593667238	0.40768869886990444	-0.20205331894369394	
0.24434453972365056	1.0478400772678222	0.41252223114590336	-0.19867087281482299	
0.24434453972365056	1.0805242178632644	0.4182253315618176	-0.19493384593278584	
0.24434453972365056	1.1132083584587065	0.4250611665409867	-0.19079207474564974	
0.24434453972365056	1.1458924990541488	0.43338125697375496	-0.1861972810633148	
0.24434453972365056	1.1785766396495907	0.4436746414560897	-0.18110310390791895	
0.24434453972365056	1.211260780245033	0.45663001789892377	-0.17547638517747188	
0.24434453972365056	1.243944920840475	0.4732363381307163	-0.16930636973609303	
0.24434453972365056	1.2766290614359173	0.49493860435867276	-0.16261837052644523	
0.24434453972365056	1.3093132020313594	0.5238884128005878	-0.15547921932076036	
0.24434453972365056	1.3419973426268015	0.563349713623472	-0.14795737279688836	
0.24434453972365056	1.3746814832222438	0.6183652846703449	-0.13991033303793543	
0.24434453972365056	1.407365623817686	0.6968615041490782	-0.1301841986248249	
0.24434453972365056	1.440049764413128	0.8114242035650623	-0.1138737300024033	
0.24434453972365056	1.47273390500857	0.9814611462365388	-0.07347038941214379	
0.24434453972365056	1.5054180456040123	1.2284919743576275	0.044001502813738824	
0.24434453972365056	1.5381021861994544	1.4385751378258487	0.32232730855589864	
0.24434453972365056	1.5707863267948965	-5.753051270469176	0.5562436943905933	
0.27925090254131496	0.2961048435726529	0.2916100153885317	-0.30918703474816844	
0.27925090254131496	0.328788984168095	0.31350568289091285	-0.2851644572043952	
0.27925090254131496	0.3614731247635372	0.3382035137716226	-0.264241700001854	
0.27925090254131496	0.3941572653589793	0.3471072895038123	-0.25584355353303856	
0.27925090254131496	0.4268414059544215	0.3535106106597592	-0.24987637867722512	
0.27925090254131496	0.4595255465498636	0.3584533439408357	-0.24530886169086585	
0.27925090254131496	0.4922096871453058	0.36247909055401273	-0.24161744361899196	
0.27925090254131496	0.5248938277407479	0.3658908346480789	-0.23851012080996092	
0.27925090254131496	0.55757796833619	0.36887366092629037	-0.23580809884846232	
0.27925090254131496	0.5902621089316322	0.3715747353124197	-0.23338419216515405	
0.27925090254131496	0.6229462495270743	0.3740534745277895	-0.23116508943773972	
0.27925090254131496	0.6556303901225164	0.37640003514053966	-0.22908137230404613	
0.27925090254131496	0.6883145307179586	0.37866464455274773	-0.22708655046095672	
0.27925090254131496	0.7209986713134008	0.38089452176708427	-0.22514149261537142	
0.27925090254131496	0.753682811908843	0.38313435464513645	-0.2232121861788432	
0.27925090254131496	0.786366952504285	0.3854193059920181	-0.22127171063282525	
0.27925090254131496	0.8190510930997272	0.38781152458222223	-0.21928802312991635	
0.27925090254131496	0.8517352336951695	0.39033928222288417	-0.2172389340556542	
0.27925090254131496	0.8844193742906115	0.3930619455639466	-0.21509740481834427	
0.27925090254131496	0.9171035148860536	0.396041290504364	-0.21283744242444946	
0.27925090254131496	0.9497876554814959	0.3993517038226866	-0.21043223098645036	
0.27925090254131496	0.9824717960769379	0.40308652795862443	-0.20785398140792033	
0.27925090254131496	1.01515593667238	0.4073621992950134	-0.20507418502000085	
0.27925090254131496	1.0478400772678222	0.41232950980097094	-0.20206401246504058	
0.27925090254131496	1.0805242178632644	0.4181859947561275	-0.19879556032688228	
0.27925090254131496	1.1132083584587065	0.4251941907870034	-0.19524412885292897	
0.27925090254131496	1.1458924990541488	0.43370986620363716	-0.19139183320551822	
0.27925090254131496	1.1785766396495907	0.44422134838769445	-0.1872337779094142	
0.27925090254131496	1.211260780245033	0.4574148384105712	-0.182786013972148	
0.27925090254131496	1.243944920840475	0.47426096254574546	-0.1780969940406507	
0.27925090254131496	1.2766290614359173	0.49616914388277245	-0.17325666835407105	
0.27925090254131496	1.3093132020313594	0.5252177016060315	-0.16839177615128698	
0.27925090254131496	1.3419973426268015	0.5645360164324167	-0.16360090320018017	
0.27925090254131496	1.3746814832222438	0.6189410241775484	-0.1586961001078553	
0.27925090254131496	1.407365623817686	0.6960243829914283	-0.15232606412892125	
0.27925090254131496	1.440049764413128	0.8079829935554628	-0.13913988828934087	
0.27925090254131496	1.47273390500857	0.974057604195389	-0.10087708935291673	
0.27925090254131496	1.5054180456040123	1.2167199718999804	0.016473628971102272	
0.27925090254131496	1.5381021861994544	1.4283938526403492	0.298271858712992	
0.27925090254131496	1.5707863267948965	-5.772585123848484	0.5367449631025831	
0.3141572653589793	0.328788984168095	0.28702430833493153	-0.3137549588586719	
0.3141572653589793	0.3614731247635372	0.3224534318442469	-0.27946969177703807	
0.3141572653589793	0.3941572653589793	0.337232769373756	-0.265390419080747	
0.3141572653589793	0.4268414059544215	0.346450383397654	-0.25674038176350145	
0.3141572653589793	0.4595255465498636	0.3530337469147309	-0.2506341159851466	
0.3141572653589793	0.4922096871453058	0.3581420628790468	-0.24595402556326817	
0.3141572653589793	0.5248938277407479	0.3623052639796214	-0.24217657662699743	
0.3141572653589793	0.55757796833619	0.36584570430682994	-0.23899719049976298	
0.3141572653589793	0.5902621089316322	0.3689592071732797	-0.23623084864792432	
0.3141572653589793	0.6229462495270743	0.37177405074573144	-0.23375646208254608	
0.3141572653589793	0.6556303901225164	0.3743895145376417	-0.23148670644767577	
0.3141572653589793	0.6883145307179586	0.37687516367912544	-0.22935936865481388	
0.3141572653589793	0.7209986713134008	0.37929153613210964	-0.22732527467574215	
0.3141572653589793	0.753682811908843	0.38169327345171844	-0.2253445609870326	
0.3141572653589793	0.786366952504285	0.38412617314989816	-0.22338483950005106	
0.3141572653589793	0.8190510930997272	0.3866388268827379	-0.22141723995560447	
0.3141572653589793	0.8517352336951695	0.38928269390000203	-0.21941556501808712	
0.3141572653589793	0.8844193742906115	0.3921147539903238	-0.2173555369423621	
0.3141572653589793	0.9171035148860536	0.39520021164782015	-0.21521420465033358	
0.3141572653589793	0.9497876554814959	0.39861556567858436	-0.21296967957263568	
0.3141572653589793	0.9824717960769379	0.40245743356315167	-0.21060073509249477	
0.3141572653589793	1.01515593667238	0.4068444796898003	-0.20808788811070755	
0.3141572653589793	1.0478400772678222	0.41193010637020144	-0.2054139507163324	
0.3141572653589793	1.0805242178632644	0.4179137271548772	-0.20256593657560806	
0.3141572653589793	1.1132083584587065	0.42505906806885285	-0.1995380316377151	
0.3141572653589793	1.1458924990541488	0.43372127639741365	-0.19633575609975473	
0.3141572653589793	1.1785766396495907	0.4443855519347082	-0.19298231063249993	
0.3141572653589793	1.211260780245033	0.45772532273115196	-0.18952664819734366	
0.3141572653589793	1.243944920840475	0.47469234620605505	-0.1860525004954674	
0.3141572653589793	1.2766290614359173	0.49665509558213117	-0.18268303355025495	
0.3141572653589793	1.3093132020313594	0.5256216201361568	-0.17956585227360655	
0.3141572653589793	1.3419973426268015	0.5646056029696904	-0.17679068385992736	
0.3141572653589793	1.3746814832222438	0.6182490063219515	-0.17410292639632807	
0.3141572653589793	1.407365623817686	0.6939118115924803	-0.1699929938181075	
0.3141572653589793	1.440049764413128	0.8035654682402082	-0.15883912911524511	
0.3141572653589793	1.47273390500857	0.9664739293892985	-0.12201812629809439	
0.3141572653589793	1.5054180456040123	1.206170995118688	-0.004951821714087146	
0.3141572653589793	1.5381021861994544	1.421671922599181	0.2798017131722119	
0.3141572653589793	1.5707863267948965	-5.786245139491775	0.5231099187051917	
0.34906362817664366	0.3614731247635372	0.281651352354956	-0.3190692251119618	
0.34906362817664366	0.3941572653589793	0.32081418730792954	-0.28119161402943504	
0.34906362817664366	0.4268414059544215	0.3362900817414616	-0.26650612686355046	
0.34906362817664366	0.4595255465498636	0.34580631846981724	-0.2576171618683638	
0.34906362817664366	0.4922096871453058	0.3525977399631959	-0.2513639421517535	
0.34906362817664366	0.5248938277407479	0.3578578605818219	-0.24658724875745897	
0.34906362817664366	0.55757796833619	0.36216084383269376	-0.242732191655616	
0.34906362817664366	0.5902621089316322	0.365829511555523	-0.23949070720665944	
0.34906362817664366	0.6229462495270743	0.36908108119039973	-0.23666831213757966	
0.34906362817664366	0.6556303901225164	0.37202570075148955	-0.23414933343003597	
0.34906362817664366	0.6883145307179586	0.3747826124154443	-0.23183997839709392	
0.34906362817664366	0.7209986713134008	0.37742032067190756	-0.22967896106375818	
0.34906362817664366	0.753682811908843	0.380011482660608	-0.22761532369505666	
0.34906362817664366	0.786366952504285	0.3826034318211118	-0.2256124205562493	
0.34906362817664366	0.8190510930997272	0.38525922084683906	-0.2236362629972959	
0.34906362817664366	0.8517352336951695	0.3880296494097575	-0.22166054848814554	
0.34906362817664366	0.8844193742906115	0.39097674538512983	-0.21966105131755675	
0.34906362817664366	0.9171035148860536	0.3941696597726789	-0.21761651498205126	
0.34906362817664366	0.9497876554814959	0.39768735332572014	-0.21550871024971663	
0.34906362817664366	0.9824717960769379	0.4016290246836256	-0.21332124654970386	
0.34906362817664366	1.01515593667238	0.406115133785903	-0.21104159366200292	
0.34906362817664366	1.0478400772678222	0.4113001990844438	-0.2086615103194127	
0.34906362817664366	1.0805242178632644	0.4173841626172923	-0.20617921033479014	
0.34906362817664366	1.1132083584587065	0.42462904124541545	-0.20360283476976626	
0.34906362817664366	1.1458924990541488	0.433390867706283	-0.2009540769139253	
0.34906362817664366	1.1785766396495907	0.4441429679287747	-0.19827527158900793	
0.34906362817664366	1.211260780245033	0.4575471805194109	-0.1956355383386139	
0.34906362817664366	1.243944920840475	0.4745310862991641	-0.1931379629028811	
0.34906362817664366	1.2766290614359173	0.49642290637148534	-0.19091983835001614	
0.34906362817664366	1.3093132020313594	0.5251662284840322	-0.1891301367569831	
0.34906362817664366	1.3419973426268015	0.5636767743188127	-0.1878363095231279	
0.34906362817664366	1.3746814832222438	0.616459842825078	-0.18672479269269715	
0.34906362817664366	1.407365623817686	0.6907103035449804	-0.1841840557716825	
0.34906362817664366	1.440049764413128	0.7982680417576393	-0.1744678096719472	
0.34906362817664366	1.47273390500857	0.958517475227664	-0.1388634479687525	
0.34906362817664366	1.5054180456040123	1.196130274280728	-0.022496803482372485	
0.34906362817664366	1.5381021861994544	1.4170676802388318	0.26470787331022017	
0.34906362817664366	1.5707863267948965	-5.796177722724115	0.513195710066018	
0.383969990994308	0.3941572653589793	0.2756644019546908	-0.32503021162522217	
0.383969990994308	0.4268414059544215	0.31707403258920586	-0.284336257386137	
0.383969990994308	0.4595255465498636	0.33537915133475593	-0.26758947253403953	
0.383969990994308	0.4922096871453058	0.34519448183217527	-0.2584632655884249	
0.383969990994308	0.5248938277407479	0.35219038716169315	-0.2520712632848259	
0.383969990994308	0.55757796833619	0.3576104758526437	-0.24720125756832978	
0.383969990994308	0.5902621089316322	0.36205453961805567	-0.24327708173871443	
0.383969990994308	0.6229462495270743	0.36586594589044985	-0.23997755830103173	
0.383969990994308	0.6556303901225164	0.36924266369493886	-0.23711372976520728	
0.383969990994308	0.6883145307179586	0.37233764036878725	-0.23455493198462207	
0.383969990994308	0.7209986713134008	0.37524812128190277	-0.2322151027668724	
0.383969990994308	0.753682811908843	0.37805835894437756	-0.2300294513058816	
0.383969990994308	0.786366952504285	0.38083939367817443	-0.2279489998650206	
0.383969990994308	0.8190510930997272	0.3836536397941934	-0.2259359315570073	
0.383969990994308	0.8517352336951695	0.38656211796863005	-0.2239599359437996	
0.383969990994308	0.8844193742906115	0.38963151183205014	-0.22199548905827093	
0.383969990994308	0.9171035148860536	0.3929340633432812	-0.2200219576334419	
0.383969990994308	0.9497876554814959	0.3965522166208775	-0.21802275022928264	
0.383969990994308	0.9824717960769379	0.4005860842086637	-0.21598526605181867	
0.383969990994308	1.01515593667238	0.40515881621939087	-0.2139016277141188	
0.383969990994308	1.0478400772678222	0.41042482518305157	-0.2117701033528956	
0.383969990994308	1.0805242178632644	0.4165836063673769	-0.20959705904184744	
0.383969990994308	1.1132083584587065	0.42389594297497624	-0.20740010131621744	
0.383969990994308	1.1458924990541488	0.43270856901176735	-0.2052123309533851	
0.383969990994308	1.1785766396495907	0.4434904264390642	-0.20308769717042452	
0.383969990994308	1.211260780245033	0.4568864417776446	-0.20110713997877738	
0.383969990994308	1.243944920840475	0.4737991759114646	-0.1993829883743672	
0.383969990994308	1.2766290614359173	0.49551822980684257	-0.19805620058171414	
0.383969990994308	1.3093132020313594	0.5239284749366444	-0.1972688677199681	
0.383969990994308	1.3419973426268015	0.5618625709817753	-0.19706572187606142	
0.383969990994308	1.3746814832222438	0.6137157030041518	-0.1970924002111225	
0.383969990994308	1.407365623817686	0.6865594707316642	-0.19568880439455327	
0.383969990994308	1.440049764413128	0.7921552007787369	-0.18709785283364688	
0.383969990994308	1.47273390500857	0.9500613669904343	-0.15271172393808286	
0.383969990994308	1.5054180456040123	1.1861524230961749	-0.037538245979554574	
0.383969990994308	1.5381021861994544	1.413756725032103	0.2516641787408851	
0.383969990994308	1.5707863267948965	-5.8036387558273415	0.5057486044633421	
0.4188763538119724	0.4268414059544215	0.26788376469712993	-0.33270368447569965	
0.4188763538119724	0.4595255465498636	0.3154750195546274	-0.28602055619442623	
0.4188763538119724	0.4922096871453058	0.3344570340128019	-0.2686687643795551	
0.4188763538119724	0.5248938277407479	0.3446108852890486	-0.25928277960223234	
0.4188763538119724	0.55757796833619	0.35180216270564557	-0.25276018631537056	
0.4188763538119724	0.5902621089316322	0.3573988897160483	-0.24779580047892935	
0.4188763538119724	0.6229462495270743	0.3619919207597544	-0.24380656904182452	
0.4188763538119724	0.6556303901225164	0.36594565810020185	-0.2404583141203105	
0.4188763538119724	0.6883145307179586	0.3694683929464162	-0.23755608830163766	
0.4188763538119724	0.7209986713134008	0.3727175814095478	-0.23496772017509038	
0.4188763538119724	0.753682811908843	0.37579711185577125	-0.23260603555571002	
0.4188763538119724	0.786366952504285	0.37879977367436624	-0.23040552665749914	
0.4188763538119724	0.8190510930997272	0.3817960206310307	-0.2283197538871864	
0.4188763538119724	0.8517352336951695	0.3848600872968486	-0.22631129360468094	
0.4188763538119724	0.8844193742906115	0.3880617021857109	-0.2243520452533332	
0.4188763538119724	0.9171035148860536	0.3914781284327553	-0.22241988365234278	
0.4188763538119724	0.9497876554814959	0.39519614871400854	-0.22049845516976596	
0.4188763538119724	0.9824717960769379	0.3993168546983519	-0.21857702559285386	
0.4188763538119724	1.01515593667238	0.40396489962705395	-0.2166507149981758	
0.4188763538119724	1.0478400772678222	0.40929465953819033	-0.2147220805885528	
0.4188763538119724	1.0805242178632644	0.4155041147553842	-0.21280289451602918	
0.4188763538119724	1.1132083584587065	0.4228506913721901	-0.21091714224021274	
0.4188763538119724	1.1458924990541488	0.4316748459116049	-0.2091049116491579	
0.4188763538119724	1.1785766396495907	0.44243534533862494	-0.20742725359536962	
0.4188763538119724	1.211260780245033	0.4557609216604135	-0.20597099801521956	
0.4188763538119724	1.243944920840475	0.4725291357760053	-0.2048519586662465	
0.4188763538119724	1.2766290614359173	0.4939926705636086	-0.2042095177000185	
0.4188763538119724	1.3093132020313594	0.5219835971702835	-0.2041768555766854	
0.4188763538119724	1.3419973426268015	0.559261796161012	-0.2047813140831014	
0.4188763538119724	1.3746814832222438	0.6101305311767291	-0.20564706048328318	
0.4188763538119724	1.407365623817686	0.6815628694019562	-0.20511064744951746	
0.4188763538119724	1.440049764413128	0.7852712038436156	-0.19749104277572904	
0.4188763538119724	1.47273390500857	0.9410182784328391	-0.16443056325715766	
0.4188763538119724	1.5054180456040123	1.1759429912507642	-0.05095720246622193	
0.4188763538119724	1.5381021861994544	1.411191891605995	0.23983083615400602	
0.4188763538119724	1.5707863267948965	-5.8094011383456285	0.49999705761884705	
0.4537827166296367	0.4595255465498636	0.25756379112078065	-0.34287619739746056	
0.4537827166296367	0.4922096871453058	0.31378925126522184	-0.2877744321379634	
0.4537827166296367	0.5248938277407479	0.3335578600139417	-0.2697268736109617	
0.4537827166296367	0.55757796833619	0.3440519336247707	-0.2600788822631461	
0.4537827166296367	0.5902621089316322	0.3514640192380245	-0.25341714963077244	
0.4537827166296367	0.6229462495270743	0.3572263662488293	-0.24836929585703693	
0.4537827166296367	0.6556303901225164	0.3619703290558025	-0.24432134780829173	
0.4537827166296367	0.6883145307179586	0.3660735730158269	-0.24092994593192962	
0.4537827166296367	0.7209986713134008	0.36975690577121156	-0.2379943253858432	
0.4537827166296367	0.753682811908843	0.3731765035358734	-0.2353830600391813	
0.4537827166296367	0.786366952504285	0.37644533258713153	-0.23300735754639135	
0.4537827166296367	0.8190510930997272	0.3796497164724304	-0.23080509595021326	
0.4537827166296367	0.8517352336951695	0.38289979058007795	-0.228724013443367	
0.4537827166296367	0.8844193742906115	0.38624809323030007	-0.22673516863828347	
0.4537827166296367	0.9171035148860536	0.3897867396344754	-0.22481114019782034	
0.4537827166296367	0.9497876554814959	0.39360663168901944	-0.222933959768989	
0.4537827166296367	0.9824717960769379	0.3978107661695276	-0.22109320604264582	
0.4537827166296367	1.01515593667238	0.4025252090500757	-0.21928506628096578	
0.4537827166296367	1.0478400772678222	0.40790402490869937	-0.2175145096643334	
0.4537827166296367	1.0805242178632644	0.41414324770009436	-0.21579651885396167	
0.4537827166296367	1.1132083584587065	0.421495105782407	-0.21415891449527535	
0.4537827166296367	1.1458924990541488	0.4302963632299601	-0.21264566379948846	
0.4537827166296367	1.1785766396495907	0.4409916390864286	-0.21132157336091062	
0.4537827166296367	1.211260780245033	0.4541940466474781	-0.2102759275307058	
0.4537827166296367	1.243944920840475	0.470756797221064	-0.2096245617784902	
0.4537827166296367	1.2766290614359173	0.49189755819736547	-0.2095033104707209	
0.4537827166296367	1.3093132020313594	0.5193996055352166	-0.21003742100796785	
0.4537827166296367	1.3419973426268015	0.5559576942508411	-0.21124382780595496	
0.4537827166296367	1.3746814832222438	0.6057940963943995	-0.21274311784289424	
0.4537827166296367	1.407365623817686	0.675797760995076	-0.21290454243030865	
0.4537827166296367	1.440049764413128	0.7776469242137658	-0.20618987188859528	
0.4537827166296367	1.47273390500857	0.9313253310724292	-0.17460779871238508	
0.4537827166296367	1.5054180456040123	1.165295127465031	-0.06333295284556328	
0.4537827166296367	1.5381021861994544	1.4089814894329908	0.2286486809563133	
0.4537827166296367	1.5707863267948965	-5.813961065558551	0.49544576073341595	
0.4886890794473011	0.4922096871453058	0.24236885206949133	-0.35789156067856354	
0.4886890794473011	0.5248938277407479	0.312025657256628	-0.2895971300414182	
0.4886890794473011	0.55757796833619	0.33262925227114337	-0.2707952320255558	
0.4886890794473011	0.5902621089316322	0.3435091572531874	-0.26085780190867425	
0.4886890794473011	0.6229462495270743	0.3511570579995382	-0.2540522645076351	
0.4886890794473011	0.6556303901225164	0.3570963504700142	-0.2489209605638294	
0.4886890794473011	0.6883145307179586	0.36200622186795606	-0.2448151625432473	
0.4886890794473011	0.7209986713134008	0.36626779106983953	-0.24138631091154217	
0.4886890794473011	0.753682811908843	0.37012076313707	-0.23842461993661068	
0.4886890794473011	0.786366952504285	0.37372082700247944	-0.2357992213704705	
0.4886890794473011	0.8190510930997272	0.37719984580356325	-0.2334178416097501	
0.4886890794473011	0.8517352336951695	0.3806502941607608	-0.23122032269687054	
0.4886890794473011	0.8844193742906115	0.3841679960781246	-0.2291606150139298	
0.4886890794473011	0.9171035148860536	0.3878420646604539	-0.22720715545691128	
0.4886890794473011	0.9497876554814959	0.39176968012263913	-0.22533813378601764	
0.4886890794473011	0.9824717960769379	0.39605781018675223	-0.22354097765983205	
0.4886890794473011	1.01515593667238	0.4008330153795647	-0.22181173130348952	
0.4886890794473011	1.0478400772678222	0.406249706064191	-0.22015578784716006	
0.4886890794473011	1.0805242178632644	0.4125013307169585	-0.21858952060488335	
0.4886890794473011	1.1132083584587065	0.4198371623079016	-0.21714238352806348	
0.4886890794473011	1.1458924990541488	0.42858331297614605	-0.2158603683495368	
0.4886890794473011	1.1785766396495907	0.43917619179915235	-0.2148095888332584	
0.4886890794473011	1.211260780245033	0.4522112227561017	-0.2140794043447105	
0.4886890794473011	1.243944920840475	0.46851789203980587	-0.21378408379591995	
0.4886890794473011	1.2766290614359173	0.4892803203253422	-0.21405553282054157	
0.4886890794473011	1.3093132020313594	0.5162359644070715	-0.21501334778722736	
0.4886890794473011	1.3419973426268015	0.5520190347276053	-0.21667092787332365	
0.4886890794473011	1.3746814832222438	0.60077746836828	-0.21866024427312425	
0.4886890794473011	1.407365623817686	0.6693225747599651	-0.21941131062505193	
0.4886890794473011	1.440049764413128	0.7693046949476514	-0.21358286108702274	
0.4886890794473011	1.47273390500857	0.9209352640382171	-0.18364655608218783	
0.4886890794473011	1.5054180456040123	1.1540549326449003	-0.07505432488261476	
0.4886890794473011	1.5381021861994544	1.4068239527258388	0.2177271408476038	
0.4886890794473011	1.5707863267948965	-5.817648747490756	0.4917651029195511	
0.5235954422649655	0.5248938277407479	0.2083779058862678	-0.39135381535272273	
0.5235954422649655	0.55757796833619	0.3101559690035369	-0.291512592360224	
0.5235954422649655	0.5902621089316322	0.33175848740050284	-0.27182836712798597	
0.5235954422649655	0.6229462495270743	0.34299673259621954	-0.2616143334477261	
0.5235954422649655	0.6556303901225164	0.35088183755184055	-0.2546665794852032	
0.5235954422649655	0.6883145307179586	0.35700274543686206	-0.24945429016609033	
0.5235954422649655	0.7209986713134008	0.36208924448514423	-0.2452939282519928	
0.5235954422649655	0.753682811908843	0.36650741940303	-0.2418349860343234	
0.5235954422649655	0.786366952504285	0.37055924211176894	-0.2388480439516627	
0.5235954422649655	0.8190510930997272	0.37436523243510145	-0.236213479600746	
0.5235954422649655	0.8517352336951695	0.37807284532026664	-0.23383669263223972	
0.5235954422649655	0.8844193742906115	0.3817913169858045	-0.23165626765745628	
0.5235954422649655	0.9171035148860536	0.38562193717867643	-0.22962991237445962	
0.5235954422649655	0.9497876554814959	0.38966952017905676	-0.2277289850032833	
0.5235954422649655	0.9824717960769379	0.39404680411803383	-0.22593656576010268	
0.5235954422649655	1.01515593667238	0.3988812857838475	-0.22424650737429985	
0.5235954422649655	1.0478400772678222	0.40432863948212017	-0.22266293247431612	
0.5235954422649655	1.0805242178632644	0.4105797282049508	-0.22120189978002003	
0.5235954422649655	1.1132083584587065	0.4178781411137784	-0.21989311781409526	
0.5235954422649655	1.1458924990541488	0.4265466755107301	-0.21878234144957354	
0.5235954422649655	1.1785766396495907	0.43700641855539324	-0.21793560561191327	
0.5235954422649655	1.211260780245033	0.44983738730900313	-0.2174412305975153	
0.5235954422649655	1.243944920840475	0.4658458331710822	-0.21741098400605807	
0.5235954422649655	1.2766290614359173	0.48618340075105415	-0.21797331602403247	
0.5235954422649655	1.3093132020313594	0.5125436613497723	-0.21924461785901883	
0.5235954422649655	1.3419973426268015	0.5475029728715519	-0.22124094916605408	
0.5235954422649655	1.3746814832222438	0.5951374953914979	-0.22361774611516694	
0.5235954422649655	1.407365623817686	0.6621832228164433	-0.22488895401384923	
0.5235954422649655	1.440049764413128	0.7602611057795627	-0.21995005711916882	
0.5235954422649655	1.47273390500857	0.9098110273591615	-0.19182530897783856	
0.5235954422649655	1.5054180456040123	1.1421010112526098	-0.08638574241721564	
0.5235954422649655	1.5381021861994544	1.404470882248667	0.20677965013583766	
0.5235954422649655	1.5707863267948965	-5.820690865879611	0.4887288195486619	
0.5585018050826299	0.5902621089316322	0.3081536191516694	-0.29354496604804936	
0.5585018050826299	0.6229462495270743	0.33084684767144523	-0.2728842532460547	
0.5585018050826299	0.6556303901225164	0.3424947149162829	-0.2623602306565207	
0.5585018050826299	0.6883145307179586	0.3506307054560036	-0.25526496572734914	
0.5585018050826299	0.7209986713134008	0.3569513596977014	-0.24996841021801153	
0.5585018050826299	0.753682811908843	0.36221650593723176	-0.2457583687350393	
0.5585018050826299	0.786366952504285	0.3668446437724828	-0.24226138390932483	
0.5585018050826299	0.8190510930997272	0.37108048732252463	-0.2392641483405633	
0.5585018050826299	0.8517352336951695	0.37511408044476013	-0.23662754508723616	
0.5585018050826299	0.8844193742906115	0.37907857485895313	-0.2342638691514356	
0.5585018050826299	0.9171035148860536	0.383098342915245	-0.23211245374546507	
0.5585018050826299	0.9497876554814959	0.3872862531825323	-0.23013413692702755	
0.5585018050826299	0.9824717960769379	0.39176353234651273	-0.22830449497339345	
0.5585018050826299	1.01515593667238	0.3966614349353268	-0.22661265942912578	
0.5585018050826299	1.0478400772678222	0.40213885037258557	-0.2250595059974625	
0.5585018050826299	1.0805242178632644	0.4083793511149416	-0.22365971390760642	
0.5585018050826299	1.1132083584587065	0.4156290655312862	-0.2224409285067246	
0.5585018050826299	1.1458924990541488	0.4241978191417939	-0.22144816968670256	
0.5585018050826299	1.1785766396495907	0.43449921445792583	-0.22074569295486768	
0.5585018050826299	1.211260780245033	0.4470962183402971	-0.22041986804977398	
0.5585018050826299	1.243944920840475	0.462770866995994	-0.22057991798662968	
0.5585018050826299	1.2766290614359173	0.4826441336669287	-0.22135132645954592	
0.5585018050826299	1.3093132020313594	0.5083662763532519	-0.22284977729077937	
0.5585018050826299	1.3419973426268015	0.5424567543417211	-0.2250989718136136	
0.5585018050826299	1.3746814832222438	0.5889204186264578	-0.2277873688946297	
0.5585018050826299	1.407365623817686	0.6544161099536385	-0.22952970597341604	
0.5585018050826299	1.440049764413128	0.7505293701201712	-0.2254944537559993	
0.5585018050826299	1.47273390500857	0.8979226933410747	-0.19933661116787427	
0.5585018050826299	1.5054180456040123	1.1293325328016302	-0.09750717185229263	
0.5585018050826299	1.5381021861994544	1.4017052501917355	0.19558577247886966	
0.5585018050826299	1.5707863267948965	-5.823247340471859	0.4861772893692322	
0.5934081679002943	0.6229462495270743	0.3060150713605143	-0.29570379625162246	
0.5934081679002943	0.6556303901225164	0.32992293361397174	-0.2739489252881988	
0.5934081679002943	0.6883145307179586	0.34200767760766126	-0.2630950721278058	
0.5934081679002943	0.7209986713134008	0.3504079031690548	-0.2558472812781005	
0.5934081679002943	0.753682811908843	0.3569414640528006	-0.2504653139499329	
0.5934081679002943	0.786366952504285	0.3624071664860917	-0.24620449582323545	
0.5934081679002943	0.8190510930997272	0.3672362461221095	-0.24268072863538315	
0.5934081679002943	0.8517352336951695	0.371693816610156	-0.2396731696609411	
0.5934081679002943	0.8844193742906115	0.37597778326172104	-0.23704236386953603	
0.5934081679002943	0.9171035148860536	0.3808383078756261	-0.23458617240382296	
0.5934081679002943	0.9497876554814959	0.38459217593933737	-0.2325916155535257	
0.5934081679002943	0.9824717960769379	0.389189031612041	-0.23067761107571627	
0.5934081679002943	1.01515593667238	0.3941622966934446	-0.22894023429422816	
0.5934081679002943	1.0478400772678222	0.3996687373584571	-0.22737555521141495	
0.5934081679002943	1.0805242178632644	0.40589947524417624	-0.2259936018176827	
0.5934081679002943	1.1132083584587065	0.41309026957083894	-0.2248198628597855	
0.5934081679002943	1.1458924990541488	0.4215461674264347	-0.22389662934482146	
0.5934081679002943	1.1785766396495907	0.4316697350389678	-0.22328575121831307	
0.5934081679002943	1.211260780245033	0.44400751949811834	-0.2230709695437607	
0.5934081679002943	1.243944920840475	0.45931974750202187	-0.22335864495195956	
0.5934081679002943	1.2766290614359173	0.4786949256695401	-0.22427223483823333	
0.5934081679002943	1.3093132020313594	0.5037410596573313	-0.22592855101347808	
0.5934081679002943	1.3419973426268015	0.5369167252134819	-0.22836306233557835	
0.5934081679002943	1.3746814832222438	0.5821647176053144	-0.2313040465353975	
0.5934081679002943	1.407365623817686	0.6460512261408837	-0.23348088169812797	
0.5934081679002943	1.440049764413128	0.7401207529115474	-0.23036359808488527	
0.5934081679002943	1.47273390500857	0.8852454622531365	-0.20631254992145465	
0.5934081679002943	1.5054180456040123	1.1156616990288768	-0.10853903506911244	
0.5934081679002943	1.5381021861994544	1.3983279666536976	0.1839672675135926	
0.5934081679002943	1.5707863267948965	-5.825433787280691	0.4839951157380167	
0.6283145307179586	0.6556303901225164	0.3037076389794411	-0.2980210086606334	
0.6283145307179586	0.6883145307179586	0.3289780683972907	-0.2750296784964199	
0.6283145307179586	0.7209986713134008	0.3415176701522178	-0.263828896966821	
0.6283145307179586	0.753682811908843	0.3502117188890743	-0.25641583784329924	
0.6283145307179586	0.786366952504285	0.35697490241308927	-0.25094641710803245	
0.6283145307179586	0.8190510930997272	0.36265395564267244	-0.24663693324824187	
0.6283145307179586	0.8517352336951695	0.3677044736582822	-0.24308919348172608	
0.6283145307179586	0.8844193742906115	0.37240880590283254	-0.24007636746604177	
0.6283145307179586	0.9171035148860536	0.3769675847556542	-0.237460179509128	
0.6283145307179586	0.9497876554814959	0.38154949781026914	-0.23515198444120067	
0.6283145307179586	0.9824717960769379	0.3862979284466501	-0.23309814191117262	
0.6283145307179586	1.01515593667238	0.3913655061075634	-0.23126674638270117	
0.6283145307179586	1.0478400772678222	0.39691442733735904	-0.22964544551335386	
0.6283145307179586	1.0805242178632644	0.4031364522987033	-0.22823826054578156	
0.6283145307179586	1.1132083584587065	0.41026522107448926	-0.22706603485749888	
0.6283145307179586	1.1458924990541488	0.41859914495000616	-0.22616737177911794	
0.6283145307179586	1.1785766396495907	0.4285307130102609	-0.2256006804527555	
0.6283145307179586	1.211260780245033	0.4405901025911465	-0.22544650225372642	
0.6283145307179586	1.243944920840475	0.45551491082064643	-0.2258082891341946	
0.6283145307179586	1.2766290614359173	0.474364025800341	-0.22680782791939613	
0.6283145307179586	1.3093132020313594	0.498700051416618	-0.22856479839035515	
0.6283145307179586	1.3419973426268015	0.5309279244987692	-0.23112903975758314	
0.6283145307179586	1.3746814832222438	0.574903273674293	-0.23427443956057203	
0.6283145307179586	1.407365623817686	0.6371148570420857	-0.23685468582908165	
0.6283145307179586	1.440049764413128	0.7290456722180334	-0.23466523807609185	
0.6283145307179586	1.47273390500857	0.8717590098272172	-0.21284176604946126	
0.6283145307179586	1.5054180456040123	1.1010093963340015	-0.11955803387323272	
0.6283145307179586	1.5381021861994544	1.3941492530613306	0.17177344663265615	
0.6283145307179586	1.5707863267948965	-5.827335689696499	0.4820969808829627	
0.663220893535623	0.6883145307179586	0.30119229360253463	-0.3005277326084581	
0.663220893535623	0.7209986713134008	0.3280088888964432	-0.27613036119972456	
0.663220893535623	0.753682811908843	0.34105051176038437	-0.2645514231698378	
0.663220893535623	0.786366952504285	0.350046550361224	-0.2569709364420607	
0.663220893535623	0.8190510930997272	0.35705442448792724	-0.2514123461181619	
0.663220893535623	0.8517352336951695	0.3629583737699722	-0.24705769161938562	
0.663220893535623	0.8844193742906115	0.36825588587107205	-0.24348836893601877	
0.663220893535623	0.9171035148860536	0.37323138365030495	-0.24047688075169127	
0.663220893535623	0.9497876554814959	0.3781036365114847	-0.23788293310497188	
0.663220893535623	0.9824717960769379	0.38305248153810467	-0.23562045699622303	
0.663220893535623	1.01515593667238	0.388246213071044	-0.23363829587671248	
0.663220893535623	1.0478400772678222	0.3938579552606445	-0.23191066802898952	
0.663220893535623	1.0805242178632644	0.40008218265463213	-0.2304326969442041	
0.663220893535623	1.1132083584587065	0.4071522795329443	-0.22921836004362994	
0.663220893535623	1.1458924990541488	0.4153612405112064	-0.228300965463351	
0.663220893535623	1.1785766396495907	0.42509193213419216	-0.22773438860132167	
0.663220893535623	1.211260780245033	0.43685919267583984	-0.2275952898785203	
0.663220893535623	1.243944920840475	0.45137855153701345	-0.22798394712955528	
0.663220893535623	1.2766290614359173	0.46967555691358065	-0.22902094656160976	
0.663220893535623	1.3093132020313594	0.4932710479066884	-0.23082955971305807	
0.663220893535623	1.3419973426268015	0.5245090185653556	-0.23347619534512631	
0.663220893535623	1.3746814832222438	0.5671649315000504	-0.23678367883259455	
0.663220893535623	1.407365623817686	0.627630474823075	-0.23973753528593988	
0.663220893535623	1.440049764413128	0.7173144734100187	-0.23847763380202736	
0.663220893535623	1.47273390500857	0.8574459941972723	-0.21898066977646025	
0.663220893535623	1.5054180456040123	1.0853021650835473	-0.13060713192556506	
0.663220893535623	1.5381021861994544	1.3889828253510927	0.1588716545210147	
0.663220893535623	1.5707863267948965	-5.8290176028459495	0.4804184583567803	
0.6981272563532873	0.7209986713134008	0.29841987320942387	-0.3032745632509819	
0.6981272563532873	0.753682811908843	0.32701152172473336	-0.2772557116249956	
0.6981272563532873	0.786366952504285	0.34060396185131303	-0.2652659261003425	
0.6981272563532873	0.8190510930997272	0.34990963756442994	-0.25751502303852014	
0.6981272563532873	0.8517352336951695	0.35717224787570956	-0.25186848819639174	
0.6981272563532873	0.8844193742906115	0.3633377528861459	-0.24746478797383809	
0.6981272563532873	0.9171035148860536	0.3688969231188679	-0.24388072887186674	
0.6981272563532873	0.9497876554814959	0.3741741589072216	-0.24087738098246803	
0.6981272563532873	0.9824717960769379	0.37939846056493565	-0.23831580684958986	
0.6981272563532873	1.01515593667238	0.3847684938887177	-0.23611235779978124	
0.6981272563532873	1.0478400772678222	0.39047568828923396	-0.23422046218345294	
0.6981272563532873	1.0805242178632644	0.396722458058278	-0.23262132705752236	
0.6981272563532873	1.1132083584587065	0.4037450929136206	-0.23131895940057845	
0.6981272563532873	1.1458924990541488	0.4118327108878681	-0.23033927498524598	
0.6981272563532873	1.1785766396495907	0.42135953713544083	-0.22973010252473713	
0.6981272563532873	1.211260780245033	0.43282573375569555	-0.22956364918439576	
0.6981272563532873	1.243944920840475	0.44692474010428107	-0.22993614761320558	
0.6981272563532873	1.2766290614359173	0.46465029546622993	-0.2309670208559087	
0.6981272563532873	1.3093132020313594	0.4874781697897692	-0.2327837398675765	
0.6981272563532873	1.3419973426268015	0.5176898702130472	-0.23547026067021015	
0.6981272563532873	1.3746814832222438	0.5589756595171913	-0.2389005350422302	
0.6981272563532873	1.407365623817686	0.617620017612257	-0.24219665777023103	
0.6981272563532873	1.440049764413128	0.7049383125804116	-0.2418576950126905	
0.6981272563532873	1.47273390500857	0.8422927240844906	-0.22476244244104926	
0.6981272563532873	1.5054180456040123	1.0684706670378663	-0.14170211655579834	
0.6981272563532873	1.5381021861994544	1.3826417363323955	0.14514114961959734	
0.6981272563532873	1.5707863267948965	-5.830529290947789	0.4789098871858002	
0.7330336191709517	0.753682811908843	0.2953446149393901	-0.30630746386814955	
0.7330336191709517	0.786366952504285	0.3259794155038662	-0.2784115446355848	
0.7330336191709517	0.8190510930997272	0.340152091972028	-0.2659856001709393	
0.7330336191709517	0.8517352336951695	0.34980251032254195	-0.25805004510041485	
0.7330336191709517	0.8844193742906115	0.3573474469460365	-0.2523110140957634	
0.7330336191709517	0.9171035148860536	0.3637852071271137	-0.24786376300958857	
0.7330336191709517	0.9497876554814959	0.3696423401774158	-0.2442675416044473	
0.7330336191709517	0.9824717960769379	0.3752542513729189	-0.24128105412605194	
0.7330336191709517	1.01515593667238	0.38087703204432977	-0.23876363861715078	
0.7330336191709517	1.0478400772678222	0.38673052824736764	-0.23663552934754328	
0.7330336191709517	1.0805242178632644	0.39303427994533635	-0.2348560755927025	
0.7330336191709517	1.1132083584587065	0.4000305279410732	-0.23341478305204788	
0.7330336191709517	1.1458924990541488	0.40800861003470423	-0.23232672746320837	
0.7330336191709517	1.1785766396495907	0.41733555577710035	-0.2316321011745508	
0.7330336191709517	1.211260780245033	0.42849778550844597	-0.2313963372649983	
0.7330336191709517	1.243944920840475	0.442167372799668	-0.23171184966656533	
0.7330336191709517	1.2766290614359173	0.45930562407205855	-0.23269601277885776	
0.7330336191709517	1.3093132020313594	0.4813423952984799	-0.23448044741287077	
0.7330336191709517	1.3419973426268015	0.5104939416165806	-0.2371670343882073	
0.7330336191709517	1.3746814832222438	0.5503594102787748	-0.2406816282709876	
0.7330336191709517	1.407365623817686	0.6071046740752859	-0.24428526236645176	
0.7330336191709517	1.440049764413128	0.6919292864596667	-0.2448467538095631	
0.7330336191709517	1.47273390500857	0.8262894176858744	-0.23020212436180465	
0.7330336191709517	1.5054180456040123	1.050448625816653	-0.1528357133148699	
0.7330336191709517	1.5381021861994544	1.3749352025591897	0.13046947620630434	
0.7330336191709517	1.5707863267948965	-5.831909920886254	0.47753218646582596	
0.767939981988616	0.786366952504285	0.29187361649010946	-0.30971095105060087	
0.767939981988616	0.8190510930997272	0.32490687336650126	-0.27960382372672044	
0.767939981988616	0.8517352336951695	0.3397063143277368	-0.2667070814837462	
0.767939981988616	0.8844193742906115	0.34972092299605784	-0.25857923483339285	
0.767939981988616	0.9171035148860536	0.3575749443887677	-0.252744534059012	
0.767939981988616	0.9497876554814959	0.3643134145895459	-0.24825522635723019	
0.767939981988616	0.9824717960769379	0.37049922022388593	-0.24465310776926863	
0.767939981988616	1.01515593667238	0.3764918979095917	-0.24169213097350095	
0.767939981988616	1.0478400772678222	0.38256922734486665	-0.23923309293129513	
0.767939981988616	1.0805242178632644	0.3889821613197526	-0.23719997426653272	
0.767939981988616	1.1132083584587065	0.3959866257200222	-0.23555972264839298	
0.767939981988616	1.1458924990541488	0.4038771302634778	-0.2343120192742294	
0.767939981988616	1.1785766396495907	0.41301611120608506	-0.2334858056028679	
0.767939981988616	1.211260780245033	0.42387863448226426	-0.2331383609509352	
0.767939981988616	1.243944920840475	0.43711530883441796	-0.2333561223063132	
0.767939981988616	1.2766290614359173	0.4536555349179192	-0.23425406151043582	
0.767939981988616	1.3093132020313594	0.4748819630966725	-0.23596722373924806	
0.767939981988616	1.3419973426268015	0.5029423250266518	-0.23861498536726522	
0.767939981988616	1.3746814832222438	0.5413386483175717	-0.24217457544706278	
0.767939981988616	1.407365623817686	0.596105472148043	-0.24604619145241458	
0.767939981988616	1.440049764413128	0.678301304245915	-0.24747472059746478	
0.767939981988616	1.47273390500857	0.8094274930225822	-0.23530151697538138	
0.767939981988616	1.5054180456040123	1.0311725676671166	-0.16398041136411123	
0.767939981988616	1.5381021861994544	1.3656659913033113	0.114750700124441	
0.767939981988616	1.5707863267948965	-5.833190996195529	0.4762539274545965	
0.8028463448062804	0.8190510930997272	0.2901242171085414	-0.312055763976101	
0.8028463448062804	0.8517352336951695	0.3237898022499568	-0.2808371966672478	
0.8028463448062804	0.8844193742906115	0.3392720303136372	-0.2674300152358846	
0.8028463448062804	0.9171035148860536	0.3496821926073519	-0.25909928879714883	
0.8028463448062804	0.9497876554814959	0.35785932323660674	-0.2531708453646715	
0.8028463448062804	0.9824717960769379	0.36492923720141945	-0.24864219085802652	
0.8028463448062804	1.01515593667238	0.37148407473324063	-0.24504087600003288	
0.8028463448062804	1.0478400772678222	0.37790871724599384	-0.24211701498067306	
0.8028463448062804	1.0805242178632644	0.384510457790185	-0.239733239235715	
0.8028463448062804	1.1132083584587065	0.39157828375686954	-0.23781906165133115	
0.8028463448062804	1.1458924990541488	0.3994169052378389	-0.23635085414240464	
0.8028463448062804	1.1785766396495907	0.40839092736396587	-0.2353412261658292	
0.8028463448062804	1.211260780245033	0.41896582259089143	-0.23483604549922	
0.8028463448062804	1.243944920840475	0.4317732291637846	-0.23491375504293188	
0.8028463448062804	1.2766290614359173	0.4477115424455622	-0.23568520613699917	
0.8028463448062804	1.3093132020313594	0.4681120685132445	-0.2372879450720209	
0.8028463448062804	1.3419973426268015	0.4950541087749709	-0.2398574439250769	
0.8028463448062804	1.3746814832222438	0.5319348232428585	-0.2434207312900316	
0.8028463448062804	1.407365623817686	0.58464372537677	-0.2475151761736889	
0.8028463448062804	1.440049764413128	0.6640701602267907	-0.24976356213072926	
0.8028463448062804	1.47273390500857	0.7917056769488067	-0.24005200442741703	
0.8028463448062804	1.5054180456040123	1.0105819405403977	-0.17508997705453133	
0.8028463448062804	1.5381021861994544	1.3546284336124579	0.0978851788916053	
0.8028463448062804	1.5707863267948965	-5.834398459971476	0.4750492354680542	
0.8377527076239448	0.8517352336951695	0.2753929526879606	-0.32359945134292367	
0.8377527076239448	0.8844193742906115	0.32261923517498836	-0.2821199924520741	
0.8377527076239448	0.9171035148860536	0.3388301092820889	-0.26816427272555465	
0.8377527076239448	0.9497876554814959	0.3496743834101679	-0.25961640928210805	
0.8377527076239448	0.9824717960769379	0.35821821525727593	-0.2535768678129866	
0.8377527076239448	1.01515593667238	0.3656511201059267	-0.24902605995977467	
0.8377527076239448	1.0478400772678222	0.37261819472036173	-0.2454350980270501	
0.8377527076239448	1.0805242178632644	0.3795365069965406	-0.24256292010851155	
0.8377527076239448	1.1132083584587065	0.38674987398145255	-0.24027541031088973	
0.8377527076239448	1.1458924990541488	0.39459293818886465	-0.23851021922189197	
0.8377527076239448	1.1785766396495907	0.4034391855935979	-0.23725578108848744	
0.8377527076239448	1.211260780245033	0.4137500904032283	-0.23653995810456507	
0.8377527076239448	1.243944920840475	0.4261403983917731	-0.23643123334638894	
0.8377527076239448	1.2766290614359173	0.44147694633973344	-0.23703357746836495	
0.8377527076239448	1.3093132020313594	0.461044913819169	-0.2384848462965401	
0.8377527076239448	1.3419973426268015	0.4868462286648896	-0.24093475727646307	
0.8377527076239448	1.3746814832222438	0.522168360951218	-0.24445739880687256	
0.8377527076239448	1.407365623817686	0.5727412511441887	-0.2487231938692851	
0.8377527076239448	1.440049764413128	0.6492546705113789	-0.2517300629428032	
0.8377527076239448	1.47273390500857	0.7731248039424337	-0.2444386612375844	
0.8377527076239448	1.5054180456040123	0.9886196024493294	-0.1861016971557916	
0.8377527076239448	1.5381021861994544	1.3416045518740187	0.07978091996832148	
0.8377527076239448	1.5707863267948965	-5.835554242500152	0.473896246377862	
0.8726590704416092	0.8844193742906115	0.28034930755853793	-0.3215818463811537	
0.8726590704416092	0.9171035148860536	0.32138959446122506	-0.28345780081555993	
0.8726590704416092	0.9497876554814959	0.33839788709644303	-0.26890468936963785	
0.8726590704416092	0.9824717960769379	0.3497059849108908	-0.2601306616956762	
0.8726590704416092	1.01515593667238	0.35864282460799224	-0.2540050478946192	
0.8726590704416092	1.0478400772678222	0.36649057067382174	-0.2494110936642624	
0.8726590704416092	1.0805242178632644	0.37392778664214	-0.2458415502639575	
0.8726590704416092	1.1132083584587065	0.38141675317651647	-0.24303928614553882	
0.8726590704416092	1.1458924990541488	0.3893506118448844	-0.24087488904603838	
0.8726590704416092	1.1785766396495907	0.3981267679147198	-0.23929663569959914	
0.8726590704416092	1.211260780245033	0.4082119414263605	-0.23830791888918057	
0.8726590704416092	1.243944920840475	0.42020878536455086	-0.23795922513455992	
0.8726590704416092	1.2766290614359173	0.4349555951543227	-0.23834493760630693	
0.8726590704416092	1.3093132020313594	0.45368880240419074	-0.23960023047216517	
0.8726590704416092	1.3419973426268015	0.4783332241390372	-0.24188611426083995	
0.8726590704416092	1.3746814832222438	0.5120587360816025	-0.24531980153009592	
0.8726590704416092	1.407365623817686	0.5604205724323084	-0.24969861623441503	
0.8726590704416092	1.440049764413128	0.6338754584261075	-0.253388111232546	
0.8726590704416092	1.47273390500857	0.7536914182808463	-0.24844155439538795	
0.8726590704416092	1.5054180456040123	0.9652327170152208	-0.19693575744896918	
0.8726590704416092	1.5381021861994544	1.3263654105665044	0.06035663916103573	
0.8726590704416092	1.5707863267948965	-5.836677436308375	0.47277593547242525	
0.9075654332592734	0.9171035148860536	0.2739215094252163	-0.32784066631457875	
0.9075654332592734	0.9497876554814959	0.32009240336977385	-0.2848592046781686	
0.9075654332592734	0.9824717960769379	0.337976460475355	-0.2696531617468896	
0.9075654332592734	1.01515593667238	0.3497850076542157	-0.2606425165127799	
0.9075654332592734	1.0478400772678222	0.3591579127399491	-0.2544184978023445	
0.9075654332592734	1.0805242178632644	0.3674671178869957	-0.2498020056361785	
0.9075654332592734	1.1132083584587065	0.3754444385054594	-0.24626796379338423	
0.9075654332592734	1.1458924990541488	0.38360263982064424	-0.24355885928022403	
0.9075654332592734	1.1785766396495907	0.39239818209597566	-0.24155200561479084	
0.9075654332592734	1.211260780245033	0.40231775499941413	-0.24020966624776996	
0.9075654332592734	1.243944920840475	0.4139603032939849	-0.23955621641646552	
0.9075654332592734	1.2766290614359173	0.42814001542400604	-0.23966979557086177	
0.9075654332592734	1.3093132020313594	0.44604725871328554	-0.2406787180830392	
0.9075654332592734	1.3419973426268015	0.4695266133291067	-0.24275153601483268	
0.9075654332592734	1.3746814832222438	0.5016241096216074	-0.2460429883033317	
0.9075654332592734	1.407365623817686	0.5477047658967482	-0.25046911525026516	
0.9075654332592734	1.440049764413128	0.6179566882033818	-0.2547507535112068	
0.9075654332592734	1.47273390500857	0.7334174885678912	-0.252038692002996	
0.9075654332592734	1.5054180456040123	0.9403740562570508	-0.2074982878541487	
0.9075654332592734	1.5381021861994544	1.3086657098779195	0.03954681877878308	
0.9075654332592734	1.5707863267948965	-5.8377852239344605	0.47167119381749245	
0.9424717960769379	0.9497876554814959	0.26561406854704295	-0.33590281463000693	
0.9424717960769379	0.9824717960769379	0.31871345413873087	-0.28633894768133494	
0.9424717960769379	1.01515593667238	0.3375658412814406	-0.2704122717089952	
0.9424717960769379	1.0478400772678222	0.349917980044836	-0.26115394683236914	
0.9424717960769379	1.0805242178632644	0.3597730458562811	-0.2548332258490795	
0.9424717960769379	1.1132083584587065	0.36860649271558543	-0.25020400531093046	
0.9424717960769379	1.1458924990541488	0.37721212864130216	-0.24672479147035986	
0.9424717960769379	1.1785766396495907	0.3861671168973775	-0.24413863361718313	
0.9424717960769379	1.211260780245033	0.3960127144586014	-0.24233422839465568	
0.9424717960769379	1.243944920840475	0.4073629076416374	-0.24129283806415813	
0.9424717960769379	1.2766290614359173	0.42101605674706555	-0.24106664307914016	
0.9424717960769379	1.3093132020313594	0.4381172287826427	-0.2417705152294829	
0.9424717960769379	1.3419973426268015	0.46043377886850045	-0.24357411013439467	
0.9424717960769379	1.3746814832222438	0.49088066040989453	-0.24666373153615595	
0.9424717960769379	1.407365623817686	0.5346172544701773	-0.251063479599825	
0.9424717960769379	1.440049764413128	0.6015254305649052	-0.25583211385465354	
0.9424717960769379	1.47273390500857	0.7123213830687884	-0.25520823198929143	
0.9424717960769379	1.5054180456040123	0.9140033602057116	-0.217682091797327	
0.9424717960769379	1.5381021861994544	1.288243436912941	0.01730915778113129	
0.9424717960769379	1.5707863267948965	-5.8388936484741185	0.4705660625404029	
0.9773781588946022	0.9824717960769379	0.25423845150383073	-0.3469719101652533	
0.9773781588946022	1.01515593667238	0.31725943494083886	-0.2878893641537239	
0.9773781588946022	1.0478400772678222	0.33716093281193515	-0.2711867682892084	
0.9773781588946022	1.0805242178632644	0.3501006048884374	-0.2616706409871661	
0.9773781588946022	1.1132083584587065	0.3605129624451422	-0.2552514935995287	
0.9773781588946022	1.1458924990541488	0.36994844583853315	-0.25062347972926524	
0.9773781588946022	1.1785766396495907	0.3792910397296545	-0.24722498809914661	
0.9773781588946022	1.211260780245033	0.3892062514149295	-0.24480247729805882	
0.9773781588946022	1.243944920840475	0.40036248230386384	-0.24326017459408433	
0.9773781588946022	1.2766290614359173	0.4135517714630179	-0.24260718050997632	
0.9773781588946022	1.3093132020313594	0.42988638216423425	-0.24293383803086677	
0.9773781588946022	1.3419973426268015	0.45105590366353177	-0.2444027095735386	
0.9773781588946022	1.3746814832222438	0.479841450750623	-0.24722278018689714	
0.9773781588946022	1.407365623817686	0.5211810915887742	-0.25151357402500274	
0.9773781588946022	1.440049764413128	0.5846117327050688	-0.25664946615636985	
0.9773781588946022	1.47273390500857	0.690428493134343	-0.2579309498058784	
0.9773781588946022	1.5054180456040123	0.8860899112295773	-0.22736932591937098	
0.9773781588946022	1.5381021861994544	1.2648194873227858	-0.006365102329599637	
0.9773781588946022	1.5707863267948965	-5.840018296253312	0.46944505630188615	
1.0122845217122667	1.01515593667238	0.2359896622137594	-0.36477270607064227	
1.0122845217122667	1.0478400772678222	0.31569690623808455	-0.2895426354468782	
1.0122845217122667	1.0805242178632644	0.33677230720672746	-0.27197595446934386	
1.0122845217122667	1.1132083584587065	0.3503900114889884	-0.2621814393032942	
1.0122845217122667	1.1458924990541488	0.3614014458427075	-0.25567826415441175	
1.0122845217122667	1.1785766396495907	0.3715341063865427	-0.25107147219459947	
1.0122845217122667	1.211260780245033	0.3817625013133803	-0.24778755536095431	
1.0122845217122667	1.243944920840475	0.39287073708513987	-0.24558224423113373	
1.0122845217122667	1.2766290614359173	0.40569548993987503	-0.24438466972384454	
1.0122845217122667	1.3093132020313594	0.4213272635287453	-0.24424136503560945	
1.0122845217122667	1.3419973426268015	0.44138534266910057	-0.2452957008213552	
1.0122845217122667	1.3746814832222438	0.4685124024113563	-0.2477676872973511	
1.0122845217122667	1.407365623817686	0.5074181395733088	-0.25185650139921734	
1.0122845217122667	1.440049764413128	0.5672483015844083	-0.2572245245783229	
1.0122845217122667	1.47273390500857	0.6677717364531954	-0.2601927713268779	
1.0122845217122667	1.5054180456040123	0.8566144852889295	-0.2364345036611546	
1.0122845217122667	1.5381021861994544	1.2380941534328773	-0.03143737158860738	
1.0122845217122667	1.5707863267948965	-5.8411749507226345	0.4682925177447128	
1.047190884529931	1.0478400772678222	0.1898833906502464	-0.41025252304320503	
1.047190884529931	1.0805242178632644	0.31402645488336667	-0.2913021287420694	
1.047190884529931	1.1132083584587065	0.33639784843951404	-0.27278439080478556	
1.047190884529931	1.1458924990541488	0.3507576859675883	-0.26270219793167726	
1.047190884529931	1.1785766396495907	0.3624698614890107	-0.25612098949727624	
1.047190884529931	1.211260780245033	0.37342968179290104	-0.25156147229345116	
1.047190884529931	1.243944920840475	0.3847421256893888	-0.2484392523107033	
1.047190884529931	1.2766290614359173	0.39735985281827624	-0.24652644582067218	
1.047190884529931	1.3093132020313594	0.41239108464753116	-0.24578806859371483	
1.047190884529931	1.3419973426268015	0.4314007074863593	-0.2463264145619668	
1.047190884529931	1.3746814832222438	0.4569004070831433	-0.24835618635029988	
1.047190884529931	1.407365623817686	0.49334711052027735	-0.2521375704240274	
1.047190884529931	1.440049764413128	0.5494698852743944	-0.2575874078911262	
1.047190884529931	1.47273390500857	0.644393045612917	-0.26198760973276514	
1.047190884529931	1.5054180456040123	0.8255724157172217	-0.24474920303694248	
1.047190884529931	1.5381021861994544	1.2077502596805605	-0.05780411970105526	
1.047190884529931	1.5707863267948965	-5.842380275146732	0.46709194671229604	
1.0820972473475954	1.1132083584587065	0.3122260832252799	-0.2931876286775559	
1.0820972473475954	1.1458924990541488	0.33606208227290857	-0.2736080342000875	
1.0820972473475954	1.1785766396495907	0.3512413070064877	-0.26323174876050537	
1.0820972473475954	1.211260780245033	0.3637667516585612	-0.2565879297320173	
1.0820972473475954	1.243944920840475	0.3757251767607741	-0.25211364654036394	
1.0820972473475954	1.2766290614359173	0.38839741867905	-0.24921936298206404	
1.0820972473475954	1.3093132020313594	0.402992951048887	-0.2477053271595384	
1.0820972473475954	1.3419973426268015	0.4210583915873798	-0.24759185825918806	
1.0820972473475954	1.3746814832222438	0.4449862458638467	-0.2490626150198434	
1.0820972473475954	1.407365623817686	0.4789807487080662	-0.2524139097898388	
1.0820972473475954	1.440049764413128	0.5313116932659447	-0.2577780794159832	
1.0820972473475954	1.47273390500857	0.6203418118912616	-0.2633207358520888	
1.0820972473475954	1.5054180456040123	0.7929772241501407	-0.25218731050941656	
1.0820972473475954	1.5381021861994544	1.1734540145521724	-0.08527534625241806	
1.0820972473475954	1.5707863267948965	-5.8436525891795785	0.46582524137352266	
1.1170036101652598	1.1458924990541488	0.31027682931466494	-0.29521895340191406	
1.1170036101652598	1.1785766396495907	0.33575663229011177	-0.2744557875848592	
1.1170036101652598	1.211260780245033	0.35187359208531177	-0.26377418266074315	
1.1170036101652598	1.243944920840475	0.36536068340111605	-0.2570920222981776	
1.1170036101652598	1.2766290614359173	0.37855176775513044	-0.2527579294885225	
1.1170036101652598	1.3093132020313594	0.3929857853531509	-0.25018686833239023	
1.1170036101652598	1.3419973426268015	0.4102783023715997	-0.24922750518869208	
1.1170036101652598	1.3746814832222438	0.4327372042701416	-0.24998626816981506	
1.1170036101652598	1.407365623817686	0.4643210425827018	-0.2527604698923298	
1.1170036101652598	1.440049764413128	0.5128069770827164	-0.2578511592735069	
1.1170036101652598	1.47273390500857	0.5956765009163192	-0.2642126023348901	
1.1170036101652598	1.5054180456040123	0.7588638572551396	-0.2586334375333763	
1.1170036101652598	1.5381021861994544	1.134860284072131	-0.11354990805530818	
1.1170036101652598	1.5707863267948965	-5.845012823602664	0.4644717707650017	
1.151909972982924	1.1785766396495907	0.30815556885802486	-0.29742019184521595	
1.151909972982924	1.211260780245033	0.3355071905308389	-0.27532650406866743	
1.151909972982924	1.243944920840475	0.3526962568273433	-0.26433674505171645	
1.151909972982924	1.2766290614359173	0.3673452459633779	-0.25765383691585164	
1.151909972982924	1.3093132020313594	0.38210887568051	-0.2535403400969649	
1.151909972982924	1.3419973426268015	0.39891715175786224	-0.2514344951992591	
1.151909972982924	1.3746814832222438	0.42008400766236775	-0.2512669627746771	
1.151909972982924	1.407365623817686	0.44935049888074197	-0.2532793196492733	
1.151909972982924	1.440049764413128	0.49398257178024885	-0.25788193369799295	
1.151909972982924	1.47273390500857	0.5704625243002877	-0.2647041703090114	
1.151909972982924	1.5054180456040123	0.7232935404210963	-0.2639913658102646	
1.151909972982924	1.5381021861994544	1.0916214596399616	-0.1421896187062135	
1.151909972982924	1.5707863267948965	-5.846485774565425	0.4630071641229865	
1.1868163358005885	1.211260780245033	0.3058229457214754	-0.29982726321255804	
1.1868163358005885	1.243944920840475	0.33532116781625554	-0.27622747253894886	
1.1868163358005885	1.2766290614359173	0.35377632669972137	-0.2649288995912187	
1.1868163358005885	1.3093132020313594	0.3698668644819598	-0.25830481117071	
1.1868163358005885	1.3419973426268015	0.3867124761072791	-0.25453474815418176	
1.1868163358005885	1.3746814832222438	0.4068915451208799	-0.25311402743791334	
1.1868163358005885	1.407365623817686	0.43401700622676387	-0.2541156495242234	
1.1868163358005885	1.440049764413128	0.47485067814330684	-0.2579758707262769	
1.1868163358005885	1.47273390500857	0.5447695247036197	-0.2648636142243408	
1.1868163358005885	1.5054180456040123	0.686357189648497	-0.2681956179167564	
1.1868163358005885	1.5381021861994544	1.043402346398258	-0.17059711715020143	
1.1868163358005885	1.5707863267948965	-5.848101846385833	0.46140164035787024	
1.2217226986182528	1.243944920840475	0.30324127435655157	-0.30247955352649214	
1.2217226986182528	1.2766290614359173	0.3352422221858973	-0.27715885915390004	
1.2217226986182528	1.3093132020313594	0.35520493185770263	-0.2655684997223382	
1.2217226986182528	1.3419973426268015	0.3731547576993126	-0.2590971561456019	
1.2217226986182528	1.3746814832222438	0.3929019063776007	-0.2558648964958188	
1.2217226986182528	1.407365623817686	0.41820431090635424	-0.2554881875223227	
1.2217226986182528	1.440049764413128	0.4553940866870878	-0.2582854009987461	
1.2217226986182528	1.47273390500857	0.5186648858814547	-0.26479713111863745	
1.2217226986182528	1.5054180456040123	0.6481791744468133	-0.2712260048875663	
1.2217226986182528	1.5381021861994544	0.9899030960970574	-0.1980043227413777	
1.2217226986182528	1.5707863267948965	-5.849899596524	0.45961758813219866	
1.2566290614359172	1.2766290614359173	0.3003561696592012	-0.30543152145232355	
1.2566290614359172	1.3093132020313594	0.3353119832669691	-0.2781280230727674	
1.2566290614359172	1.3419973426268015	0.35774431370037796	-0.2661678219225223	
1.2566290614359172	1.3746814832222438	0.37759641698233715	-0.2601212259282768	
1.2566290614359172	1.407365623817686	0.4016706093091056	-0.25775166896291246	
1.2566290614359172	1.440049764413128	0.4355354683350079	-0.25904157219118495	
1.2566290614359172	1.47273390500857	0.4922003789028295	-0.26466644127278727	
1.2566290614359172	1.5054180456040123	0.6089186150363233	-0.27312527990846647	
1.2566290614359172	1.5381021861994544	0.9308929400107342	-0.223484491016114	
1.2566290614359172	1.5707863267948965	-5.851929633402751	0.4576058952147335	
1.2915354242535815	1.3093132020313594	0.29709382007591323	-0.30875699302266923	
1.2915354242535815	1.3419973426268015	0.3356092684765084	-0.27914299039473356	
1.2915354242535815	1.3746814832222438	0.3598109771146216	-0.26712765379673975	
1.2915354242535815	1.407365623817686	0.38390107936705675	-0.26154373363397987	
1.2915354242535815	1.440049764413128	0.41507398222438496	-0.26062018728013214	
1.2915354242535815	1.47273390500857	0.4653839791620289	-0.26472171344892814	
1.2915354242535815	1.5054180456040123	0.5687657335580063	-0.27402427464616785	
1.2915354242535815	1.5381021861994544	0.8662583176025276	-0.2460026426632247	
1.2915354242535815	1.5707863267948965	-5.854260892835556	0.45530010931845233	
1.326441787071246	1.3419973426268015	0.29335087417177697	-0.3125593397032702	
1.326441787071246	1.3746814832222438	0.33625055662802517	-0.28022261584698605	
1.326441787071246	1.407365623817686	0.36368717321152566	-0.2682017251282982	
1.326441787071246	1.440049764413128	0.3935282988308	-0.26370014676468045	
1.326441787071246	1.47273390500857	0.4381158338028257	-0.26537072724930866	
1.326441787071246	1.5054180456040123	0.5279246274544942	-0.27418102340497796	
1.326441787071246	1.5381021861994544	0.7960697497228715	-0.2645232503993409	
1.326441787071246	1.5707863267948965	-5.856991337208656	0.4526066418684245	
1.3613481498889104	1.3746814832222438	0.2889726879860621	-0.3169919292648409	
1.3613481498889104	1.407365623817686	0.3374598899270662	-0.28140032902185297	
1.3613481498889104	1.440049764413128	0.36967792830948376	-0.26972253838897053	
1.3613481498889104	1.47273390500857	0.41002511577854506	-0.2673472672085211	
1.3613481498889104	1.5054180456040123	0.4865632630869783	-0.274055559259466	
1.3613481498889104	1.5381021861994544	0.720665904071808	-0.278191382083941	
1.3613481498889104	1.5707863267948965	-5.860267499839374	0.44938725929415924	
1.3962545127065746	1.407365623817686	0.28373036296703447	-0.3222874386723493	
1.3962545127065746	1.440049764413128	0.33967536700683887	-0.28275591850719195	
1.3962545127065746	1.47273390500857	0.3799770045713604	-0.2722147621995248	
1.3962545127065746	1.5054180456040123	0.4446635147458995	-0.2744860924398953	
1.3962545127065746	1.5381021861994544	0.6407529435054293	-0.28660277271836065	
1.3962545127065746	1.5707863267948965	-5.86432350192605	0.44542520572494126	
1.431160875524239	1.440049764413128	0.27872944945754874	-0.3281238686376682	
1.431160875524239	1.47273390500857	0.3439265832518732	-0.28450394441019	
1.431160875524239	1.5054180456040123	0.40151539357374055	-0.2772278282739862	
1.431160875524239	1.5381021861994544	0.5574700284791057	-0.29019987418691073	
1.431160875524239	1.5707863267948965	-5.869568958820074	0.4403524154285918	
1.4660672383419033	1.47273390500857	0.2702023241447655	-0.3366939761215466	
1.4660672383419033	1.5054180456040123	0.3533269332873541	-0.2873865456263829	
1.4660672383419033	1.5381021861994544	0.4721932196806229	-0.29100924386566795	
1.4660672383419033	1.5707863267948965	-5.876825608095913	0.4334683006094533	
1.5009736011595678	1.5054180456040123	0.25799242584375115	-0.34894798315991693	
1.5009736011595678	1.5381021861994544	0.38445878952207657	-0.2953553105143474	
1.5009736011595678	1.5707863267948965	-5.888183090621673	0.4231731420078191	
1.535879963977232	1.5381021861994544	0.23670871930380422	-0.3702681099069629	
1.535879963977232	1.5707863267948965	-5.912790249759199	0.40426000943958584	


==> plot_data/rindler_rhot_size_dep.dat <==
tR	rho	boundary_comp	nonboundary_comp
0.0	1.0	11.980091219727644	11.979447104067555	
0.0	1.4	11.107235566470507	11.109752798098903	
0.0	1.8	10.290279602818691	10.299809799898759	
0.0	2.2	9.510807957751032	9.53364229785638	
0.0	2.6	8.77643716177093	8.819697099161514	
0.0	3.0	8.119047533736104	8.181426111424102	
0.0	3.4	7.597559833517706	7.651495211850537	
0.0	3.8	7.270648566628951	7.265362629621118	
0.0	4.2	7.117025986501644	7.040811266388384	
0.0	4.6	6.988960318510415	6.945203637668722	
0.0	5.0	6.616043623714896	6.915476737172801	
0.0	5.4	5.715507212354068	6.908295271984442	
0.0	5.8	4.376297996095213	6.906905125003961	
0.0	6.2	2.893113711561384	6.906724245250134	
0.0	6.6	1.507831523621331	6.90674023061899	
0.0	7.0	0.5395190784285057	6.906767794416197	
0.0	7.4	0.13521313856141515	6.906784364189883	
0.0	7.8	0.028840164919459767	6.906792660728681	
0.0	8.2	0.005891342483100485	6.906796561055508	
0.0	8.6	0.0011917562428364436	6.906798348455957	
0.0	9.0	0.0002404158963828818	6.906799158631846	
0.3	1.0	12.153808397273393	12.150585548476386	
0.3	1.4	11.443226693765457	11.434423629075338	
0.3	1.8	10.918440057281856	10.889090597500319	
0.3	2.2	10.595061640882905	10.512230003369357	
0.3	2.6	10.466709664005165	10.280756575059137	
0.3	3.0	10.4987200484144	10.159811339715642	
0.3	3.4	10.644891522484482	10.136289847762853	
0.3	3.8	10.846923009401323	10.217154657452971	
0.3	4.2	11.025109610354889	10.373409126592687	
0.3	4.6	11.067062179992215	10.530233394259916	
0.3	5.0	10.76773474688306	10.639195307178154	
0.3	5.4	9.88576572804081	10.700255723895152	
0.3	5.8	8.519744074180917	10.730761125943523	
0.3	6.2	6.938701579509667	10.745160168116724	
0.3	6.6	5.317716884592278	10.751777200078582	
0.3	7.0	4.055202018221236	10.754780837518643	
0.3	7.4	3.6774994211246557	10.756136665159074	
0.3	7.8	3.716769214652383	10.75674713688335	
0.3	8.2	3.7800887232705347	10.757021694270048	
0.3	8.6	3.8161294920255657	10.75714511234142	
0.3	9.0	3.8336602843909917	10.75720057805483	
0.6	1.0	12.554120542545684	12.5463978121915	
0.6	1.4	12.075017494201585	12.05277171292103	
0.6	1.8	11.810406359081744	11.753927359930225	
0.6	2.2	11.707972702091613	11.586159626944585	
0.6	2.6	11.724502670335228	11.495949905184665	
0.6	3.0	11.8340686729362	11.457330094988617	
0.6	3.4	12.016208342335775	11.479112976450367	
0.6	3.8	12.233405586165022	11.584734964041111	
0.6	4.2	12.417670230749419	11.753916457800106	
0.6	4.6	12.462027670201694	11.916904156381268	
0.6	5.0	12.163619342020246	12.028633300544278	
0.6	5.4	11.281871607764597	12.090918305373908	
0.6	5.8	9.915529064692478	12.121967551858393	
0.6	6.2	8.333238644728556	12.136609379351343	
0.6	6.6	6.708687269793853	12.14333515429648	
0.6	7.0	5.44033505597948	12.14638758025586	
0.6	7.4	5.063235294444584	12.147765315033533	
0.6	7.8	5.105530132834457	12.148385627226443	
0.6	8.2	5.170440692362632	12.148664605604344	
0.6	8.6	5.207185626889424	12.148790010030483	
0.6	9.0	5.225026373884308	12.148846368245442	
0.9	1.0	13.01259679224021	13.00149927403362	
0.9	1.4	12.677044754603488	12.647826532215172	
0.9	1.8	12.523629071267443	12.457363111248378	
0.9	2.2	12.489045507698748	12.356629980559548	
0.9	2.6	12.540734135791826	12.30249061466029	
0.9	3.0	12.666701497817357	12.28215510227002	
0.9	3.4	12.85594265395927	12.313246857392642	
0.9	3.8	13.076043921845063	12.423745692020438	
0.9	4.2	13.261457785630798	12.595416881078425	
0.9	4.6	13.306267643486704	12.759578198452118	
0.9	5.0	13.008031881672512	12.87183147545596	
0.9	5.4	12.126325666569565	12.934347875858368	
0.9	5.8	10.759922912200992	12.965499778053946	
0.9	6.2	9.177398114745957	12.980187412119683	
0.9	6.6	7.5521749492488865	12.986933699436838	
0.9	7.0	6.282717095572348	12.989995327595176	
0.9	7.4	5.9057318716968785	12.99137719419256	
0.9	7.8	5.94860022433586	12.99199936232286	
0.9	8.2	6.0138116020735	12.99227917450387	
0.9	8.6	6.05068949088212	12.992404953556964	
0.9	9.0	6.068588725470611	12.992461480097628	
1.2	1.0	13.456627659823697	13.443444124860008	
1.2	1.4	13.200285245484569	13.167609296570733	
1.2	1.8	13.097483313297852	13.027081733760584	
1.2	2.2	13.090055253792745	12.95356402159348	
1.2	2.6	13.154841134666293	12.913050429252547	
1.2	3.0	13.286706322110689	12.899368682653504	
1.2	3.4	13.478460684099211	12.9337849192518	
1.2	3.8	13.699582744879692	13.046008749845274	
1.2	4.2	13.8853994660545	13.218556193627327	
1.2	4.6	13.93036774720418	13.383129547726908	
1.2	5.0	13.632192387443709	13.495566627554444	
1.2	5.4	12.750500703111415	13.558164132343073	
1.2	5.8	11.384076875989152	13.58935200733517	
1.2	6.2	9.801470035722579	13.604055691418816	
1.2	6.6	8.176011568987215	13.610809165678294	
1.2	7.0	6.906165989004996	13.613874017956507	
1.2	7.4	6.529220958141524	13.615257332182026	
1.2	7.8	6.572290472176685	13.615880150557619	
1.2	8.2	6.637607300284273	13.616160254868937	
1.2	8.6	6.674531781924488	13.616286165175799	
1.2	9.0	6.69245151040249	13.616342750690794	
1.5	1.0	13.870362219031426	13.85591213136594	
1.5	1.4	13.659146530348925	13.624614805587987	
1.5	1.8	13.58241991161074	13.509961685253145	
1.5	2.2	13.58818597311151	13.449748210548474	
1.5	2.6	13.659148432635606	13.415696630513477	
1.5	3.0	13.793756432951046	13.405123665378628	
1.5	3.4	13.986672397763819	13.441081849265679	
1.5	3.8	14.208265051415395	13.5541028098463	
1.5	4.2	14.394267299701871	13.727054406531376	
1.5	4.6	14.439308509321602	13.891817624583528	
1.5	5.0	14.141160950559364	14.004339362755422	
1.5	5.4	13.259475953752855	14.06697421644537	
1.5	5.8	11.89304242817143	14.09817865565147	
1.5	6.2	10.310397825449423	14.112889729922776	
1.5	6.6	8.684831029764714	14.1196465133344	
1.5	7.0	7.414806865522862	14.122712850113478	
1.5	7.4	7.037880352003262	14.124096830876834	
1.5	7.8	7.081042526876397	14.124719948647291	
1.5	8.2	7.146407917641299	14.125000187465163	
1.5	8.6	7.1833538541185415	14.125126158205624	
1.5	9.0	7.201283019059296	14.12518277087436	
1.8	1.0	14.255693424907914	14.240452188852494	
1.8	1.4	14.071638877835012	14.036028316796191	
1.8	1.8	14.009742543331786	13.93613645483342	
1.8	2.2	14.022785816163026	13.883283780475967	
1.8	2.6	14.097104233806425	13.85275303978022	
1.8	3.0	14.233192286776077	13.843861432067511	
1.8	3.4	14.426733185082535	13.88065058336293	
1.8	3.8	14.648578696570492	13.994100351178044	
1.8	4.2	14.83468058159445	14.167269156725219	
1.8	4.6	14.87976094943138	14.332134369108815	
1.8	5.0	14.58162831698353	14.444701575888379	
1.8	5.4	13.699946910604453	14.507356487179562	
1.8	5.8	12.333508178060788	14.538569821550505	
1.8	6.2	10.750843300483776	14.55328486436069	
1.8	6.6	9.125218335904064	14.560043424776035	
1.8	7.0	7.855098256951372	14.563110558724214	
1.8	7.4	7.478181690020638	14.564494897414267	
1.8	7.8	7.521393633397574	14.565118175957794	
1.8	8.2	7.586785104527604	14.565398487004778	
1.8	8.6	7.623742562612307	14.565524490197667	
1.8	9.0	7.641676794971586	14.565581117447778	
2.1	1.0	14.618205803874174	14.602452498120847	
2.1	1.4	14.45133489404835	14.41505619741166	
2.1	1.8	14.398506149838822	14.324205940309426	
2.1	2.2	14.415920496172644	14.275782376511643	
2.1	2.6	14.492237606540193	14.247351814774893	
2.1	3.0	14.629203735354846	14.239458982293968	
2.1	3.4	14.823114768789559	14.276740764987789	
2.1	3.8	15.045109938595346	14.390444492719292	
2.1	4.2	15.231270778142386	14.56374187292166	
2.1	4.6	15.276374313317415	14.728667444686732	
2.1	5.0	14.978250511406578	14.841261556245362	
2.1	5.4	14.096571229124221	14.903928335443132	
2.1	5.8	12.730129416137963	14.935146932883757	
2.1	6.2	11.147452543698872	14.949864323765416	
2.1	6.6	9.521793163513042	14.956623935578467	
2.1	7.0	8.251616329696462	14.959691541185787	
2.1	7.4	7.874705648785958	14.961076091649279	
2.1	7.8	7.917947041906864	14.961699465316899	
2.1	8.2	7.983353944758849	14.961979819099442	
2.1	8.6	8.020318219961386	14.962105841493354	
2.1	9.0	8.038255450577047	14.962162477370775	
2.4	1.0	14.963286014764346	14.94719054247261	
2.4	1.4	14.807730049196017	14.771017392512505	
2.4	1.8	14.760743835770795	14.68599945245668	
2.4	2.2	14.780943702198194	14.640401469904923	
2.4	2.6	14.858527869193725	14.613303575732065	
2.4	3.0	14.996049345626835	14.606042917682398	
2.4	3.4	15.19019423629062	14.643636131876384	
2.4	3.8	15.412283922175547	14.7575003098429	
2.4	4.2	15.598481988311818	14.930878897703842	
2.4	4.6	15.643600151302092	15.095842586419948	
2.4	5.0	15.34548192483048	15.208453687137679	
2.4	5.4	14.46380398365188	15.271127960148196	
2.4	5.8	13.09736022574649	15.302349880829297	
2.4	6.2	11.514675779939894	15.317068754335772	
2.4	6.6	9.888994669458524	15.323829030022994	
2.4	7.0	8.618781997490945	15.326896933445243	
2.4	7.4	8.241875033492471	15.328281617626606	
2.4	7.8	8.285135023041475	15.328905051357415	
2.4	8.2	8.350551670100458	15.329185432124012	
2.4	8.6	8.387520249825968	15.329311466641817	
2.4	9.0	8.405459373611215	15.329368107966689	
2.7	1.0	15.295295657778354	15.278965543669033	
2.7	1.4	15.147423398754745	15.110418731134637	
2.7	1.8	15.104348069906811	15.029307701778414	
2.7	2.2	15.126399137892284	14.98558887101108	
2.7	2.6	15.204822541144262	14.959374215568413	
2.7	3.0	15.342711293039763	14.952531850383313	
2.7	3.4	15.537010742266046	14.990330968961986	
2.7	3.8	15.759162877731118	15.104301187777612	
2.7	4.2	15.945385537891198	15.277733434651807	
2.7	4.6	15.990513364439602	15.44272230714144	
2.7	5.0	15.692398821202937	15.555344632040311	
2.7	5.4	14.810721765976403	15.618023855866896	
2.7	5.8	13.44427672322935	15.649247972039815	
2.7	6.2	11.861587274307272	15.663967825035343	
2.7	6.6	10.2358918080162	15.670728539307106	
2.7	7.0	8.965655458953767	15.673796639478866	
2.7	7.4	8.58875095066308	15.675181412000047	
2.7	7.8	8.632023226364295	15.675804885411194	
2.7	8.2	8.697446311003251	15.676085284004623	
2.7	8.6	8.73441773450945	15.676211326531996	
2.7	9.0	8.752358109009684	15.676267971455687	
3.0	1.0	15.617573486762682	15.601079170033024	
3.0	1.4	15.475042331431094	15.437835949022874	
3.0	1.8	15.434658988253284	15.359415505310022	
3.0	2.2	15.45797810800038	15.316984483552133	
3.0	2.6	15.536975090871403	15.291373731357805	
3.0	3.0	15.675114599863631	15.284817050818045	
3.0	3.4	15.869519527541573	15.322756723632223	
3.0	3.8	16.09171427392663	15.436799308946558	
3.0	4.2	16.27795371398	15.610268169949947	
3.0	4.6	16.32308813354466	15.775274225401487	
3.0	5.0	16.0249761031873	15.887904208357263	
3.0	5.4	15.14329965239738	15.950586809990643	
3.0	5.8	13.776853733072876	15.981812424078754	
3.0	6.2	12.19416087077967	15.996532945347148	
3.0	6.6	10.56845561009066	16.00329395885023	
3.0	7.0	9.29820310657139	16.00636219325742	
3.0	7.4	8.921300273795971	16.00774702604981	
3.0	7.8	8.964580932163997	16.008370526533476	
3.0	8.2	9.030008409002983	16.008650937289534	
3.0	8.6	9.06698177273457	16.008776985281557	
3.0	9.0	9.084923000556802	16.008833632660597	


==> plot_data/rindler_tR0_size.dat <==
beta	rho	size_bndry	size_nonbndry
299.9999999998786	0.3	11052753.938488677	11050600.743861994
299.9999999998786	0.885	1872211.9886969128	1871808.4597297774
299.9999999998786	1.4700000000000002	510209.8069371747	510375.03216446616
299.9999999998786	2.055	153273.90053771465	153625.29129115277
299.9999999998786	2.6400000000000006	47701.99068284914	48104.079951750624
299.9999999998786	3.225	15350.94468961932	15735.485977874254
299.9999999998786	3.8100000000000005	5321.135415600417	5626.094186328535
299.9999999998786	4.3950000000000005	2237.4111671478277	2395.686465177364
299.9999999998786	4.98	1372.5566451514796	1354.7768209406597
299.9999999998786	5.565	1138.4776808719025	1063.421449382363
299.9999999998786	6.15	683.3165960106138	1007.0603505254145
299.9999999998786	6.735	141.29187259115614	999.7432756146759
299.9999999998786	7.320000000000001	16.58702197533941	999.0434890725917
299.9999999998786	7.905000000000001	2.5382232350961584	999.0053215983062
299.9999999998786	8.49	1.1489575598774895	999.01169209213
299.9999999998786	9.075	1.014368138119333	999.0154546396511
299.9999999998786	9.660000000000002	1.0013842941862885	999.0167953197484
299.9999999998786	10.245000000000001	1.000133257818889	999.0172281064805
299.9999999998786	10.83	1.0000128042810064	999.0173640371371
299.9999999998786	11.415000000000001	1.0000012232905737	999.0174063804345
299.9999999998786	12.0	1.0000001146928539	999.0174195373189
370.000000000044	0.3	16823131.616268605	16820865.468185846
370.000000000044	0.885	2847495.193671842	2847056.9634282826
370.000000000044	1.4700000000000002	775472.5608629027	775628.4483473824
370.000000000044	2.055	232590.77419280182	232942.99758121505
370.000000000044	2.6400000000000006	72069.55183713105	72480.46950549024
370.000000000044	3.225	22909.18228817905	23314.544548112408
370.000000000044	3.8100000000000005	7671.396309701539	8016.370322570652
370.000000000044	4.3950000000000005	2948.997789009549	3168.878082580657
370.000000000044	4.98	1555.4416154323922	1599.2691522417738
370.000000000044	5.565	1208.0035328498068	1123.7519767624776
370.000000000044	6.15	905.5699758303706	1016.7586310276961
370.000000000044	6.735	278.6332558293378	1000.8552236460309
370.000000000044	7.320000000000001	36.14812889220134	999.1425987165148
370.000000000044	7.905000000000001	4.54026827461509	999.0083965496655
370.000000000044	8.49	1.344057405752181	999.0083057524373
370.000000000044	9.075	1.0332155193792214	999.0123873722897
370.000000000044	9.660000000000002	1.0032012324274528	999.0140533189092
370.000000000044	10.245000000000001	1.0003082979944637	999.0146089207448
370.000000000044	10.83	1.0000296591101439	999.0147850772797
370.000000000044	11.415000000000001	1.0000028445351938	999.0148401084931
370.000000000044	12.0	1.0000002701260293	999.0148572228555
439.99999999993753	0.3	23801319.358643446	23798943.744160365
439.99999999993753	0.885	4026622.5436643204	4026155.84855021
439.99999999993753	1.4700000000000002	1096149.1579122501	1096296.9811955728
439.99999999993753	2.055	328463.5359564662	328815.5662013379
439.99999999993753	2.6400000000000006	101513.19197065612	101929.49295838724
439.99999999993753	3.225	32036.127862011792	32454.986951780207
439.99999999993753	3.8100000000000005	10511.713522232945	10883.939138735486
439.99999999993753	4.3950000000000005	3823.1457075446765	4088.687636461251
439.99999999993753	4.98	1798.3117768575346	1896.9709233640647
439.99999999993753	5.565	1267.8385941219676	1205.9180434722575
439.99999999993753	6.15	1038.206773827482	1031.9425773361595
439.99999999993753	6.735	447.7912476682361	1002.7669527302106
439.99999999993753	7.320000000000001	68.66616949140813	999.3305664257714
439.99999999993753	7.905000000000001	8.031408143348608	999.0208215341225
439.99999999993753	8.49	1.686785805816998	999.0064585828585
439.99999999993753	9.075	1.0663744274358047	999.010173706408
439.99999999993753	9.660000000000002	1.0063991494807663	999.0121232042427
439.99999999993753	10.245000000000001	1.0006164327376574	999.0128052609053
439.99999999993753	10.83	1.0000593366321755	999.0130243739957
439.99999999993753	11.415000000000001	1.0000057010191383	999.0130930949648
439.99999999993753	12.0	1.0000005445487927	999.0131144926145
510.0000000005339	0.3	31987267.42288196	31984804.23617622
510.0000000005339	0.885	5409598.028359541	5409106.3144897735
510.0000000005339	1.4700000000000002	1472242.2196737218	1472382.94940281
510.0000000005339	2.055	440894.3340171073	441245.7164644225
510.0000000005339	2.6400000000000006	136034.35906726308	136454.15883134125
510.0000000005339	3.225	42731.864525967954	43160.02663386695
510.0000000005339	3.8100000000000005	13839.748590251524	14231.4513330404
510.0000000005339	4.3950000000000005	4854.570669970512	5154.709397338579
510.0000000005339	4.98	2098.4847352056836	2243.8077181582707
510.0000000005339	5.565	1338.123752344838	1308.74490462998
510.0000000005339	6.15	1115.0233972275287	1053.3833044872435
510.0000000005339	6.735	618.4100392499996	1005.7196696861774
510.0000000005339	7.320000000000001	116.77333966690934	999.6405491650221
510.0000000005339	7.905000000000001	13.577703611186575	999.0458758814225
510.0000000005339	8.49	2.2369943033686908	999.0061725611854
510.0000000005339	9.075	1.1197115007073482	999.0085095368559
510.0000000005339	9.660000000000002	1.0115456147772468	999.0106690822705
510.0000000005339	10.245000000000001	1.0011124024642164	999.0114781600544
510.0000000005339	10.83	1.0001071118400688	999.0117426640112
510.0000000005339	11.415000000000001	1.000010300928974	999.0118260480054
510.0000000005339	12.0	1.000000986915051	999.011852051995
579.9999999998295	0.3	41380983.10805955	41378448.58986418
579.9999999998295	0.885	6996422.8601579415	6995909.528992924
579.9999999998295	1.4700000000000002	1903753.3479110938	1903887.7788031485
579.9999999998295	2.055	569884.5666188886	570235.0897633648
579.9999999998295	2.6400000000000006	175634.09386235062	176056.27321706043
579.9999999998295	3.225	54996.74663744028	55431.619603545296
579.9999999998295	3.8100000000000005	17654.5770446626	18060.739728099066
579.9999999998295	4.3950000000000005	6040.483631930596	6367.435373975683
579.9999999998295	4.98	2453.038833910712	2637.6253367304544
579.9999999998295	5.565	1425.2437089164584	1430.7239214273618
579.9999999998295	6.15	1163.665528315958	1081.5201005798822
579.9999999998295	6.735	766.9951214531087	1009.9464778821484
579.9999999998295	7.320000000000001	181.31400950151414	1000.1093312589613
579.9999999998295	7.905000000000001	21.796002925523236	999.0875482216567
579.9999999998295	8.49	3.06407850621385	999.0076940733913
579.9999999998295	9.075	1.2000895324164154	999.0072612927013
579.9999999998295	9.660000000000002	1.0193057837057646	999.0095201788266
579.9999999998295	10.245000000000001	1.001860390118955	999.0104532421293
579.9999999998295	10.83	1.0001791705062748	999.0107652237355
579.9999999998295	11.415000000000001	1.0000172402204548	999.0108642105548
579.9999999998295	12.0	1.000001654634647	999.0108951407093
649.9999999997694	0.3	51982537.219991244	51979918.62016524
649.9999999997694	0.885	8787097.430534035	8786565.590447996
649.9999999997694	1.4700000000000002	2390689.1492615202	2390812.6635818053
649.9999999997694	2.055	715435.1849576671	715784.7569620683
649.9999999997694	2.6400000000000006	220313.1530213582	220736.99873736716
649.9999999997694	3.225	68831.14424253868	69271.03234115298
649.9999999997694	3.8100000000000005	21955.83993933323	22373.071942166378
649.9999999997694	4.3950000000000005	7379.357606404717	7727.525149773124
649.9999999997694	4.98	2859.750936658898	3077.3803153769163
649.9999999997694	5.565	1530.9478129919848	1570.4656953885499
649.9999999997694	6.15	1200.1675769902179	1116.5151861279383
649.9999999997694	6.735	884.5643166241078	1015.6607786261357
649.9999999997694	7.320000000000001	260.75854392171794	1000.7763306297588
649.9999999997694	7.905000000000001	33.32127269273851	999.1504116427562
649.9999999997694	8.49	4.246464503799313	999.0114037972264
649.9999999997694	9.075	1.3153579407333877	999.0063769559712
649.9999999997694	9.660000000000002	1.030442169618807	999.0085818926962
649.9999999997694	10.245000000000001	1.0029340149318702	999.0096317765992
649.9999999997694	10.83	1.0002826090038677	999.0099929240712
649.9999999997694	11.415000000000001	1.0000272026087524	999.0101084150851
649.9999999997694	12.0	1.0000026135731659	999.0101445875362
719.9999999996419	0.3	63791737.51527864	63789103.40126871
719.9999999996419	0.885	10781625.384664657	10781075.503166799
719.9999999996419	1.4700000000000002	2933033.683147265	2933157.3301002914
719.9999999996419	2.055	877546.8641469702	877895.4530481542
719.9999999996419	2.6400000000000006	270072.0901585554	270497.13947152224
719.9999999996419	3.225	84235.38966174203	84679.13177737761
719.9999999996419	3.8100000000000005	26743.426142517324	27169.344574149476
719.9999999996419	4.3950000000000005	8870.326318063851	9235.589901429094
719.9999999996419	4.98	3317.054435953434	3562.6235498079914
719.9999999996419	5.565	1655.3659493471173	1726.8529272798817
719.9999999996419	6.15	1233.1218848886622	1158.328780631043
719.9999999996419	6.735	972.7389905145802	1023.0482712190593
719.9999999996419	7.320000000000001	351.2949937689166	1001.6826495340981
719.9999999996419	7.905000000000001	48.76486484949373	999.2395472067582
719.9999999996419	8.49	5.870927577560801	999.0177784966249
719.9999999996419	9.075	1.4743408719711724	999.005849142125
719.9999999996419	9.660000000000002	1.045814373296384	999.0077989159792
719.9999999996419	10.245000000000001	1.0044163250671674	999.0089538000842
719.9999999996419	10.83	1.0004254340861674	999.0093653520096
719.9999999996419	11.415000000000001	1.000040959573646	999.0094982052449
719.9999999996419	12.0	1.0000039380502141	999.0095399319458
789.999999998293	0.3	76808785.89621355	76806115.04879004
789.999999998293	0.885	12980004.624747474	12979439.045535965
789.999999998293	1.4700000000000002	3530804.3033324527	3530923.2518822793
789.999999998293	2.055	1056220.0948806838	1056567.7064278077
789.999999998293	2.6400000000000006	324911.33319193556	325337.2505294064
789.999999998293	3.225	101209.64983017644	101656.53189842257
789.999999998293	3.8100000000000005	32017.331140664763	32450.208070309025
789.999999998293	4.3950000000000005	10512.884340007457	10892.14645423816
789.999999998293	4.98	3823.863696037697	4093.212618485563
789.999999998293	5.565	1798.0884910639822	1899.0490749307658
789.999999998293	6.15	1267.0874552145308	1206.7925974448972
789.999999998293	6.735	1037.4552831652468	1032.2624696070332
789.999999998293	7.320000000000001	447.6499082828803	1002.870170320592
789.999999998293	7.905000000000001	68.66537770964369	999.3604840009228
789.999999998293	8.49	8.031710928784626	999.0273723367612
789.999999998293	9.075	1.6868225608448861	999.0056978461389
789.999999998293	9.660000000000002	1.0663787654302765	999.007138024997
789.999999998293	10.245000000000001	1.006399789274998	999.0083809085719
789.999999998293	10.83	1.0006165626851882	999.0088436028994
789.999999998293	11.415000000000001	1.0000593703398653	999.0089946281108
789.999999998293	12.0	1.000005710841589	999.0090422163624
859.9999999996525	0.3	91033903.80960159	91031068.16464815
859.9999999996525	0.885	15382236.322288837	15381656.593687806
859.9999999996525	1.4700000000000002	4183995.6324669546	4184110.304849406
859.9999999996525	2.055	1251455.211323488	1251801.8688969011
859.9999999996525	2.6400000000000006	384831.2078798403	385257.7801681699
859.9999999996525	3.225	119754.48555201427	120203.69173354922
859.9999999996525	3.8100000000000005	37777.59541271552	38216.14656217746
859.9999999996525	4.3950000000000005	12306.731178831114	12697.616569961108
859.9999999996525	4.98	4379.424191595827	4669.156381471118
859.9999999996525	5.565	1958.570174226084	2086.454335447604
859.9999999996525	6.15	1304.492121966711	1261.668998997288
859.9999999996525	6.735	1085.076793417411	1043.4233021987789
859.9999999996525	7.320000000000001	544.2970737240764	1004.3807138468541
859.9999999996525	7.905000000000001	93.43590995223548	999.519145084524
859.9999999996525	8.49	10.829415206162821	999.0408064852147
859.9999999996525	9.075	1.9635295165235285	999.0059616127108
859.9999999996525	9.660000000000002	1.0931881192425517	999.0065793001098
859.9999999996525	10.245000000000001	1.0089862876454758	999.0078874787763
859.9999999996525	10.83	1.0008658215838078	999.0084015018844
859.9999999996525	11.415000000000001	1.0000833818778985	999.0085714556285
859.9999999996525	12.0	1.0000080231791688	999.0086252076035
930.0000000013973	0.3	106465782.21124654	106463247.70979747
930.0000000013973	0.885	17988320.961031727	17987728.110718273
930.0000000013973	1.4700000000000002	4892608.1274302965	4892718.87668329
930.0000000013973	2.055	1463252.6374102116	1463598.3556180657
930.0000000013973	2.6400000000000006	449831.9676677652	450259.0204522729
930.0000000013973	3.225	139869.76045996026	140320.9440288918
930.0000000013973	3.8100000000000005	44024.28377699328	44467.53131990249
930.0000000013973	4.3950000000000005	14251.686208575611	14652.342225787448
930.0000000013973	4.98	4983.206487849028	5290.535311438508
930.0000000013973	5.565	2136.2799460269594	2288.6512575120714
930.0000000013973	6.15	1346.6215530345073	1322.6936545846422
930.0000000013973	6.735	1120.9067455486938	1056.6182253657744
930.0000000013973	7.320000000000001	636.5410117899122	1006.2552786867589
930.0000000013973	7.905000000000001	123.31369240300853	999.7217954926994
930.0000000013973	8.49	14.369632736595502	999.0587625545612
930.0000000013973	9.075	2.3161090938043385	999.0066926774516
930.0000000013973	9.660000000000002	1.1273911873002407	999.0061113213144
930.0000000013973	10.245000000000001	1.0122871007737753	999.0074558654017
930.0000000013973	10.83	1.0011839471665542	999.0080208011681
930.0000000013973	11.415000000000001	1.0001140288796115	999.0082103818739
930.0000000013973	12.0	1.000010974747848	999.0082705941501
1000.0000000019079	0.3	123105443.95903729	123103232.92383529
1000.0000000019079	0.885	20798259.52982286	20797654.539475966
1000.0000000019079	1.4700000000000002	5656642.1675647795	5656749.131081164
1000.0000000019079	2.055	1691612.4675111435	1691957.275926074
1000.0000000019079	2.6400000000000006	519913.8231910754	520341.2323944532
1000.0000000019079	3.225	161555.7444018539	162008.5618260786
1000.0000000019079	3.8100000000000005	50757.46110246119	51204.64061623022
1000.0000000019079	4.3950000000000005	16347.642445768799	16756.600566056368
1000.0000000019079	4.98	5634.834644756756	5957.458692799161
1000.0000000019079	5.565	2330.750444802169	2505.3566954609882
1000.0000000019079	6.15	1394.1361247975549	1389.603180342131
1000.0000000019079	6.735	1148.9393251895344	1071.9046068220998
1000.0000000019079	7.320000000000001	721.1227818496974	1008.533376344286
1000.0000000019079	7.905000000000001	158.3195043389352	999.9749909697802
1000.0000000019079	8.49	18.761307556956602	999.0819779389367
1000.0000000019079	9.075	2.757103947576928	999.0079541258751
1000.0000000019079	9.660000000000002	1.1702322172417166	999.0057283864038
1000.0000000019079	10.245000000000001	1.0164228982372039	999.0070736211011
1000.0000000019079	10.83	1.0015825850860987	999.0076884000663
1000.0000000019079	11.415000000000001	1.0001524337881287	999.007898243144
1000.0000000019079	12.0	1.0000146736826983	999.0079652062091
49.999999999999815	1.0	40590.97146273106	40551.5985690909
49.999999999999815	1.55	12863.11964299159	13057.252729287948
49.999999999999815	2.1	4709.520030057226	4915.326014096143
49.999999999999815	2.65	2134.981526769714	2234.905698002919
49.999999999999815	3.2	1378.983490400362	1329.002814276902
49.999999999999815	3.75	1162.858913206095	1061.6849257256572
49.999999999999815	4.3	761.2666570914766	1006.4530330380824
49.999999999999815	4.85	196.0541743828876	999.2318924343889
49.999999999999815	5.4	27.0485983964249	998.8330612062115
49.999999999999815	5.95	3.986522188631441	998.9674522348048
49.999999999999815	6.5	1.3334352955081767	999.0437711292412
49.999999999999815	7.05	1.0370146744441484	999.0727529504117
49.999999999999815	7.6	1.0041008073806612	999.0827994888265
49.999999999999815	8.15	1.0004533985180781	999.086188046749
49.999999999999815	8.7	1.000049881517962	999.0873209184883
49.999999999999815	9.25	1.0000054073123439	999.087698563898
49.999999999999815	9.8	1.000000559257888	999.0878243315461
49.999999999999815	10.35	1.0000000486880767	999.0878662026537
49.999999999999815	10.9	1.0000000009743908	999.087880141076
49.999999999999815	11.45	0.9999999986365391	999.0878847808569
49.999999999999815	12.0	0.9999999993591289	999.0878863253134
95.0000000000026	1.0	144086.52271127817	143989.4122853616
95.0000000000026	1.55	44156.33268291795	44379.57090714466
95.0000000000026	2.1	14840.342259619973	15145.565717185682
95.0000000000026	2.65	5438.671621502569	5708.404119967365
95.0000000000026	3.2	2371.6307322414214	2522.9603884371886
95.0000000000026	3.75	1436.8651509642589	1427.9586510312718
95.0000000000026	4.3	1185.327956360646	1088.5928671608215
95.0000000000026	4.85	854.1203622871485	1011.8124330678851
95.0000000000026	5.4	260.41200155560455	1000.167007025861
95.0000000000026	5.95	37.83348154348208	998.9962701966746
95.0000000000026	6.5	5.268895658953096	998.9798270890612
95.0000000000026	7.05	1.477588101516477	999.0190571709913
95.0000000000026	7.6	1.053050219726119	999.037201994797
95.0000000000026	8.15	1.0058807401756706	999.0438104874139
95.0000000000026	8.7	1.000651075488426	999.0460734539638
95.0000000000026	9.25	1.000071915125342	999.0468337387155
95.0000000000026	9.8	1.000007891338556	999.047087592359
95.0000000000026	10.35	1.0000008486589962	999.0471721789819
95.0000000000026	10.9	1.000000085468106	999.0472003449602
95.0000000000026	11.45	1.0000000066186758	999.0472097216569
95.0000000000026	12.0	0.9999999997841987	999.0472128430048
139.99999999998943	1.0	311754.24915118987	311612.84487296036
139.99999999998943	1.55	94775.69711095525	94998.92112115395
139.99999999998943	2.1	31219.650503327874	31555.245493562103
139.99999999998943	2.65	10853.118324036928	11188.525407105048
139.99999999998943	3.2	4145.562287856622	4402.762877107003
139.99999999998943	3.75	1962.2898611572637	2075.7835013420413
139.99999999998943	4.3	1327.0719516323188	1282.3267734964038
139.99999999998943	4.85	1122.9707843699043	1052.775437044436
139.99999999998943	5.4	671.4091152210425	1006.1607947187002
139.99999999998943	5.95	153.32628530959354	999.6423744365806
139.99999999998943	6.5	20.608878355120176	999.0090683154356
139.99999999998943	7.05	3.234034716348297	998.9985992312179
139.99999999998943	7.6	1.2491290840404836	999.0186106376423
139.99999999998943	8.15	1.027651560175455	999.0279258809951
139.99999999998943	8.7	1.00306459523581	999.0313226303564
139.99999999998943	9.25	1.000339285409982	999.0324861753853
139.99999999998943	9.8	1.0000374814858806	999.0328771300743
139.99999999998943	10.35	1.0000041149635708	999.0330076714708
139.99999999998943	10.9	1.0000004432422112	999.0330511696815
139.99999999998943	11.45	1.0000000448813318	999.0330656539377
139.99999999998943	12.0	1.0000000035644807	999.0330704758762
184.9999999999795	1.0	543621.4163390559	543446.1772095287
184.9999999999795	1.55	164732.62523249545	164951.09424295154
184.9999999999795	2.1	53834.389635130574	54182.67844762753
184.9999999999795	2.65	18329.314549527295	18697.031046614953
184.9999999999795	3.2	6628.5997118029745	6944.847534114231
184.9999999999795	3.75	2758.975525281384	2957.3549781880174
184.9999999999795	4.3	1542.83747398552	1577.3818397597327
184.9999999999795	4.85	1217.378182473222	1130.65283105123
184.9999999999795	5.4	957.1242618799623	1020.1576250135964
184.9999999999795	5.95	363.53613300910445	1001.4672456332529
184.9999999999795	6.5	58.0566513370754	999.1870562167893
184.9999999999795	7.05	7.740891893007245	999.0005859170724
184.9999999999795	7.6	1.756769169126662	999.0084506094747
184.9999999999795	8.15	1.0841320500236826	999.0190807471815
184.9999999999795	8.7	1.0093302395822312	999.023517014184
184.9999999999795	9.25	1.001033701614884	999.0250935721523
184.9999999999795	9.8	1.000114397604446	999.0256294405694
184.9999999999795	10.35	1.0000126254266726	999.0258090436441
184.9999999999795	10.9	1.0000013820964881	999.0258689643953
184.9999999999795	11.45	1.0000001475299392	999.0258889253604
184.9999999999795	12.0	1.0000000144789507	999.0258955714584
229.9999999999537	1.0	839699.8570071979	839497.2038384109
229.9999999999537	1.55	254034.62850656235	254247.5181017853
229.9999999999537	2.1	82686.81485913943	83041.23229961233
229.9999999999537	2.65	27860.67088551422	28246.796296120257
229.9999999999537	3.2	9801.524539330336	10154.037598362169
229.9999999999537	3.75	3803.4087484217102	4060.1780565760246
229.9999999999537	4.3	1855.3216600638175	1959.0631933338577
229.9999999999537	4.85	1298.1509472720768	1246.0337438018087
229.9999999999537	5.4	1096.0153203681323	1044.8046938796144
229.9999999999537	5.95	606.3342564880496	1005.1306295786043
229.9999999999537	6.5	127.15254350765277	999.6069895770868
229.9999999999537	7.05	16.866510280124153	999.0327466119925
229.9999999999537	7.6	2.8005138471803988	999.0039486998344
229.9999999999537	8.15	1.2006289679475728	999.0132972417902
229.9999999999537	8.7	1.0222647129968512	999.0185437444527
229.9999999999537	9.25	1.002467692462206	999.020528052721
229.9999999999537	9.8	1.0002732842274449	999.0212149825143
229.9999999999537	10.35	1.0000302193330826	999.0214465698784
229.9999999999537	10.9	1.0000033274562592	999.021523983151
229.9999999999537	11.45	1.0000003617037083	999.0215497877513
229.9999999999537	12.0	1.0000000377508225	999.0215583813429
275.00000000003536	1.0	1199994.843071583	1199769.3499670406
275.00000000003536	1.55	362685.870039514	362893.28603082435
275.00000000003536	2.1	117779.30875594846	118136.88235124215
275.00000000003536	2.65	39446.52608615043	39844.18263862183
275.00000000003536	3.2	13658.651523494207	14035.152729325115
275.00000000003536	3.75	5084.481795147188	5382.716447113236
275.00000000003536	4.3	2259.321681592936	2419.173502692628
275.00000000003536	4.85	1402.7193917582836	1396.0210776401389
275.00000000003536	5.4	1166.7048901176793	1081.6308650456094
275.00000000003536	5.95	810.4263024800666	1011.2906236851632
275.00000000003536	6.5	230.60128720641532	1000.3815855116447
275.00000000003536	7.05	32.744339703350796	999.108386330503
275.00000000003536	7.6	4.661667203470796	999.0054144848262
275.00000000003536	8.15	1.409302943158453	999.0093633255725
275.00000000003536	8.7	1.0454589515143813	999.0150190557117
275.00000000003536	9.25	1.0050400398153154	999.0173867079262
275.00000000003536	9.8	1.0005583591975595	999.0182287215548
275.00000000003536	10.35	1.0000617973047605	999.0185149802961
275.00000000003536	10.9	1.0000068223681693	999.0186109300015
275.00000000003536	11.45	1.000000747575443	999.0186429422912
275.00000000003536	12.0	1.0000000800474615	999.0186536063908
319.99999999985937	1.0	1624509.7799446739	1624264.5196043355
319.99999999985937	1.55	490688.77079608006	490891.0778465045
319.99999999985937	2.1	159113.59152635012	159472.79163674908
319.99999999985937	2.65	53087.28430997296	53492.65338617469
319.99999999985937	3.2	18198.1074065751	18591.384309929825
319.99999999985937	3.75	6597.140059698577	6925.840212919024
319.99999999985937	4.3	2749.2420471077808	2954.093465980785
319.99999999985937	4.85	1538.9318266700766	1577.3126771621405
319.99999999985937	5.4	1214.6725606492375	1131.1536133864042
319.99999999985937	5.95	953.518335135769	1020.5333011546059
319.99999999985937	6.5	360.75942277764074	1001.6352204665924
319.99999999985937	7.05	57.50184998259873	999.2441694063818
319.99999999985937	7.6	7.672617226185056	999.0143004598617
319.99999999985937	8.15	1.749042411467329	999.0069041090475
319.99999999985937	8.7	1.083274516017639	999.0123600535408
319.99999999985937	9.25	1.0092356586824858	999.0150633886047
319.99999999985937	9.8	1.0010234094002015	999.0160619242877
319.99999999985937	10.35	1.0001133211479325	999.0164052549165
319.99999999985937	10.9	1.0000125274938743	999.0165207532158
319.99999999985937	11.45	1.0000013783514006	999.016559333735
319.99999999985937	12.0	1.0000001494804613	999.0165721909739
365.00000000000597	1.0	2113246.1329562687	2112983.7667377945
365.00000000000597	1.55	638044.9543913569	638242.5220159777
365.00000000000597	2.1	206690.84716793644	207050.82929671227
365.00000000000597	2.65	68783.49207843191	69194.27331525393
365.00000000000597	3.2	23419.27541126679	23824.798786957053
365.00000000000597	3.75	8338.956768430675	8690.727502805146
365.00000000000597	4.3	3321.3145791123275	3562.4453746709437
365.00000000000597	4.85	1707.4754626961483	1787.3010294402966
365.00000000000597	5.4	1259.6837541780362	1193.2051383178919
365.00000000000597	5.95	1046.6956115176008	1033.3303230946392
365.00000000000597	6.5	502.142748744672	1003.4974829916265
365.00000000000597	7.05	92.89454770745697	999.4592964214876
365.00000000000597	7.6	12.208520697280363	999.0326942774873
365.00000000000597	8.15	2.2652873389492094	999.0058874315239
365.00000000000597	8.7	1.1408389135182702	999.010290809744
365.00000000000597	9.25	1.015625447623978	999.0132548205353
365.00000000000597	9.8	1.0017317855376184	999.0144082740404
365.00000000000597	10.35	1.0001918136582835	999.0148107395169
365.00000000000597	10.9	1.0000212211037387	999.0149467611675
365.00000000000597	11.45	1.0000023402705909	999.0149922663124
365.00000000000597	12.0	1.0000002556055614	999.0150074388627
410.0000000000568	1.0	2666205.453783839	2665927.851461815
410.0000000000568	1.55	804755.4516017312	804948.6502533976
410.0000000000568	2.1	260511.9313674074	260872.19639156485
410.0000000000568	2.65	86535.64598168364	86950.36268307788
410.0000000000568	3.2	29322.013162315026	29736.773360285042
410.0000000000568	3.75	10308.705268141664	10678.401681550027
410.0000000000568	4.3	3973.165064714761	4243.85058682018
410.0000000000568	4.85	1907.337745659117	2024.1978149092172
410.0000000000568	5.4	1310.0832956631864	1267.2557764608339
410.0000000000568	5.95	1107.3888158568266	1050.0228614386008
410.0000000000568	6.5	638.5010512521496	1006.0974677742579
410.0000000000568	7.05	139.90251676288673	999.7749776472386
410.0000000000568	7.6	18.675455935968824	999.0631359147081
410.0000000000568	8.15	3.009790289260748	999.0064563458365
410.0000000000568	8.7	1.2240396785702046	999.008675448919
410.0000000000568	9.25	1.0248661074823668	999.0117937138122
410.0000000000568	9.8	1.0027563958870347	999.0130969811643
410.0000000000568	10.35	1.000305358403204	999.013560255986
410.0000000000568	10.9	1.0000337990674815	999.0137177326814
410.0000000000568	11.45	1.0000037326052666	999.0137705140767
410.0000000000568	12.0	1.0000004094226969	999.0137881235863
454.99999999990945	1.0	3283388.7771591097	3283097.2621028293
454.99999999990945	1.55	990821.006873194	991010.1782719261
454.99999999990945	2.1	320577.4557202771	320937.69180259446
454.99999999990945	2.65	106344.15304907589	106761.81612776183
454.99999999990945	3.2	35906.33411708173	36328.25888760512
454.99999999990945	3.75	12505.742111999058	12889.67294278541
454.99999999990945	4.3	4703.3001228237235	4998.33959640455
454.99999999990945	4.85	2137.2730611051907	2286.861690023411
454.99999999990945	5.4	1369.3845108320204	1352.646356326597
454.99999999990945	5.95	1149.1675694826604	1070.8258700822391
454.99999999990945	6.5	758.7363761891061	1009.5589158213955
454.99999999990945	7.05	198.39835802200133	1000.2139866151845
454.99999999990945	7.6	27.494636708535758	999.1085324946526
454.99999999990945	8.15	4.040300067314827	999.0088610545537
454.99999999990945	8.7	1.3395170188851975	999.0074507703362
454.99999999990945	9.25	1.0376999258433601	999.0105814107841
454.99999999990945	9.8	1.004179699056228	999.012025431974
454.99999999990945	10.35	1.0004630994614159	999.0125507512798
454.99999999990945	10.9	1.0000512748465464	999.0127305659987
454.99999999990945	11.45	1.0000056676602	999.0127909698712
454.99999999990945	12.0	1.0000006233758514	999.0128111373824
500.0000000000933	1.0	3964796.110972285	3964492.2935554883
500.0000000000933	1.55	1196242.1288228312	1196427.5983459046
500.0000000000933	2.1	386887.8775745951	387247.91819514806
500.0000000000933	2.65	128209.34758322033	128629.2641795005
500.0000000000933	3.2	43172.32998883556	43599.93450771104
500.0000000000933	3.75	14929.723587852248	15325.169571416973
500.0000000000933	4.3	5510.762027619716	5826.100528996165
500.0000000000933	4.85	2396.1862257013777	2574.598410061885
500.0000000000933	5.4	1438.9908844706404	1448.7240812099556
500.0000000000933	5.95	1180.8712533378039	1095.844742658239
500.0000000000933	6.5	858.3635529052709	1013.9963477804496
500.0000000000933	7.05	267.0125087620844	1000.8002418443652
500.0000000000933	7.6	39.08254724681897	999.1721079689806
500.0000000000933	8.15	5.42015395208421	999.0134273055852
500.0000000000933	8.7	1.4946548036448637	999.0065954103458
500.0000000000933	9.25	1.0549545246747334	999.009557077787
500.0000000000933	9.8	1.0060936956983384	999.0111283815463
500.0000000000933	10.35	1.000675241124024	999.0117164903072
500.0000000000933	10.9	1.0000747794813196	999.0119194716596
500.0000000000933	11.45	1.0000082707716054	999.0119878382123
500.0000000000933	12.0	1.000000911353165	999.0120106841067


==> plot_data/rindler_tR1_size.dat <==
beta	rho	size_bndry	size_nonbndry
299.9999999998786	0.3	19444065.07341096	19439129.49154105
299.9999999998786	0.885	5352450.208853853	5345249.164763717
299.9999999998786	1.4700000000000002	3270901.7196533782	3252312.1942644576
299.9999999998786	2.055	2748639.274424638	2698034.2747741984
299.9999999998786	2.6400000000000006	2654205.98083441	2520644.794747068
299.9999999998786	3.225	2776116.473003062	2440333.2632817957
299.9999999998786	3.8100000000000005	3174180.547439978	2389263.4717958053
299.9999999998786	4.3950000000000005	4073104.262718598	2448277.998623622
299.9999999998786	4.98	5617334.864976929	2885019.8986783023
299.9999999998786	5.565	6849322.615788796	3727729.173714114
299.9999999998786	6.15	4656017.5133665055	4434423.800092523
299.9999999998786	6.735	966838.260551759	4772112.17385064
299.9999999998786	7.320000000000001	100085.75327319709	4894569.827396283
299.9999999998786	7.905000000000001	10172.880808589985	4934566.018971866
299.9999999998786	8.49	4141.576185916519	4947181.259285517
299.9999999998786	9.075	4461.8717587671645	4951116.364646914
299.9999999998786	9.660000000000002	4774.3186354329555	4952339.603576134
299.9999999998786	10.245000000000001	4891.862397529891	4952719.441000332
299.9999999998786	10.83	4930.327017963467	4952837.347760937
299.9999999998786	11.415000000000001	4942.456216281424	4952873.943834656
299.9999999998786	12.0	4946.239123259807	4952885.3022111375
370.000000000044	0.3	29617679.481729157	29612510.325417638
370.000000000044	0.885	8143907.618927422	8136329.052708723
370.000000000044	1.4700000000000002	4969781.615469995	4950110.48275775
370.000000000044	2.055	4162972.336614917	4108952.472477571
370.000000000044	2.6400000000000006	3989305.590788633	3844925.1922826357
370.000000000044	3.225	4101610.544365723	3731825.6149070133
370.000000000044	3.8100000000000005	4540614.651307906	3650141.6742745508
370.000000000044	4.3950000000000005	5590042.072039142	3649861.3074121173
370.000000000044	4.98	7618134.604030101	4058474.104023092
370.000000000044	5.565	10039897.292493822	5186174.141115813
370.000000000044	6.15	9146488.255826013	6427994.62692141
370.000000000044	6.735	2930024.5318113337	7128232.72647743
370.000000000044	7.320000000000001	355465.60746059596	7401167.767701252
370.000000000044	7.905000000000001	33122.63541514747	7492619.9754152065
370.000000000044	8.49	6985.392182415855	7521705.311929921
370.000000000044	9.075	6530.579458186162	7530801.705253235
370.000000000044	9.660000000000002	7137.911432143571	7533631.648873592
370.000000000044	10.245000000000001	7398.779223643693	7534510.6190653695
370.000000000044	10.83	7486.723001718711	7534783.484942197
370.000000000044	11.415000000000001	7514.690340385279	7534868.179520005
370.000000000044	12.0	7523.435264434313	7534894.466497988
439.99999999993753	0.3	41924699.47364262	41919296.734744415
439.99999999993753	0.885	11519498.86835866	11511609.431676082
439.99999999993753	1.4700000000000002	7023662.446712585	7003096.083148856
439.99999999993753	2.055	5872055.954697431	5815204.579712554
439.99999999993753	2.6400000000000006	5600573.6664538225	5447199.815588783
439.99999999993753	3.225	5695327.779220672	5297189.490958847
439.99999999993753	3.8100000000000005	6165945.957757444	5187012.217002099
439.99999999993753	4.3950000000000005	7339131.993103666	5129627.146937396
439.99999999993753	4.98	9773442.124641702	5465877.502575543
439.99999999993753	5.565	13322744.991418803	6780334.817908894
439.99999999993753	6.15	14317632.655235628	8634127.091749663
439.99999999993753	6.735	6652687.406335083	9869999.410991924
439.99999999993753	7.320000000000001	988980.4551714215	10392138.124917338
439.99999999993753	7.905000000000001	94018.30841970493	10572425.27394137
439.99999999993753	8.49	12753.753172680457	10630336.14422473
439.99999999993753	9.075	8961.83942573054	10648504.788297234
439.99999999993753	9.660000000000002	9896.929015798987	10654162.726404836
439.99999999993753	10.245000000000001	10391.718670070808	10655920.598974213
439.99999999993753	10.83	10565.021482082131	10656466.361514334
439.99999999993753	11.415000000000001	10620.711007408496	10656635.76522087
439.99999999993753	12.0	10638.178442659813	10656688.34417426
510.0000000005339	0.3	56365002.65022466	56359409.90063285
510.0000000005339	0.885	15479243.651816264	15471086.400551332
510.0000000005339	1.4700000000000002	9432587.215735829	9411257.001160989
510.0000000005339	2.055	7876015.063105352	7816745.2468438065
510.0000000005339	2.6400000000000006	7488376.229943976	7327305.796687963
510.0000000005339	3.225	7558327.0205310285	7135864.527585563
510.0000000005339	3.8100000000000005	8053461.13998657	6998385.963230035
510.0000000005339	4.3950000000000005	9331967.243792828	6888253.0152778905
510.0000000005339	4.98	12112759.272846218	7130510.300397505
510.0000000005339	5.565	16699023.954438502	8531768.042181263
510.0000000005339	6.15	19795559.212500572	11006797.762196692
510.0000000005339	6.735	12252323.818829598	12951048.546364794
510.0000000005339	7.320000000000001	2302319.533862384	13846771.024812104
510.0000000005339	7.905000000000001	231555.93216023984	14166773.901930843
510.0000000005339	8.49	24838.335986222417	14270755.184014035
510.0000000005339	9.075	11918.393797051882	14303497.968894305
510.0000000005339	9.660000000000002	13014.914476543583	14313706.228126131
510.0000000005339	10.245000000000001	13850.956683556638	14316878.98377455
510.0000000005339	10.83	14158.289853801069	14317864.131452385
510.0000000005339	11.415000000000001	14258.288435688026	14318169.93008699
510.0000000005339	12.0	14289.769089902617	14318264.843858792
579.9999999998295	0.3	72938620.63446325	72932874.22695725
579.9999999998295	0.885	20023150.11912852	20014760.570714436
579.9999999998295	1.4700000000000002	12196582.296278555	12174585.935284058
579.9999999998295	2.055	10174927.534747342	10113547.102293404
579.9999999998295	2.6400000000000006	9652943.323390668	9485145.8583101
579.9999999998295	3.225	9691279.007016392	9247512.460925682
579.9999999998295	3.8100000000000005	10205164.518166695	9083236.033894995
579.9999999998295	4.3950000000000005	11575446.499173284	8924831.395936662
579.9999999998295	4.98	14657395.07278642	9064687.945622232
579.9999999998295	5.565	20185182.912822798	10468268.893142145
579.9999999998295	6.15	25435460.961462922	13519743.735894911
579.9999999998295	6.735	19422899.86063688	16326592.312127542
579.9999999998295	7.320000000000001	4669228.691914931	17742211.018852107
579.9999999998295	7.905000000000001	506582.027391782	18267371.11782187
579.9999999998295	8.49	48974.05241626633	18440259.082883388
579.9999999998295	9.075	15765.385357003075	18494929.369563278
579.9999999998295	9.660000000000002	16466.014313629414	18511996.51325248
579.9999999998295	10.245000000000001	17754.991185910458	18517303.211586766
579.9999999998295	10.83	18258.554310542037	18518951.163795646
579.9999999998295	11.415000000000001	18424.82251441165	18519462.72317099
579.9999999998295	12.0	18477.388150471135	18519621.502911385
649.9999999997694	0.3	91645642.71087772	91639718.93975614
649.9999999997694	0.885	25151221.242953993	25142627.768673033
649.9999999997694	1.4700000000000002	15315700.3961171	15293080.00758642
649.9999999997694	2.055	12768845.00322328	12705592.353973923
649.9999999997694	2.6400000000000006	12094429.016957564	11920657.149857346
649.9999999997694	3.225	12094631.17489556	11631910.82978021
649.9999999997694	3.8100000000000005	12622380.940584581	11440852.662099844
649.9999999997694	4.3950000000000005	14073976.725435093	11238168.107818495
649.9999999997694	4.98	17422280.255982876	11274364.203480298
649.9999999997694	5.565	23801969.602698732	12615469.6799178
649.9999999997694	6.15	31184678.648413714	16163246.040624946
649.9999999997694	6.735	27707187.08864365	19955631.785699885
649.9999999997694	7.320000000000001	8471434.181434883	22054017.114811648
649.9999999997694	7.905000000000001	1007127.1156212909	22864907.027359575
649.9999999997694	8.49	94037.16587245394	23135767.24158748
649.9999999997694	9.075	21152.682420669415	23221823.628679622
649.9999999997694	9.660000000000002	20243.026072458448	23248728.98470229
649.9999999997694	10.245000000000001	22081.32036091087	23257098.56673184
649.9999999997694	10.83	22856.874907009857	23259698.047466002
649.9999999997694	11.415000000000001	23117.350040581077	23260505.017638642
649.9999999997694	12.0	23200.097782034394	23260755.491584357
719.9999999996419	0.3	112485759.60581431	112479787.60832107
719.9999999996419	0.885	30863469.68136546	30854689.27165781
719.9999999996419	1.4700000000000002	18789846.781998906	18766730.201015506
719.9999999996419	2.055	15657803.556021538	15592868.626274372
719.9999999996419	2.6400000000000006	14812941.881277272	14633796.771692516
719.9999999996419	3.225	14768702.12594844	14288910.169587472
719.9999999996419	3.8100000000000005	15306040.151315974	14070734.390406461
719.9999999996419	4.3950000000000005	16830546.789652534	13827157.943839028
719.9999999996419	4.98	20417930.680514004	13762090.612834213
719.9999999996419	5.565	27569755.351183224	14993994.839257546
719.9999999996419	6.15	37025182.79770848	18939618.58424003
719.9999999996419	6.735	36712345.48106124	23802489.173858337
719.9999999996419	7.320000000000001	14015607.126903448	26756727.59881537
719.9999999996419	7.905000000000001	1852043.2686190591	27949135.558540262
719.9999999996419	8.49	172924.08676171585	28353830.33758635
719.9999999996419	9.075	29108.63077972955	28483082.752499104
719.9999999996419	9.660000000000002	24366.614956388436	28523560.17315815
719.9999999996419	10.245000000000001	26807.335171510986	28536158.188941147
719.9999999996419	10.83	27943.43166669919	28540071.593241487
719.9999999996419	11.415000000000001	28332.5530185758	28541286.512044214
719.9999999996419	12.0	28456.842156333074	28541663.614230853
789.999999998293	0.3	135459331.5827985	135453277.01632717
789.999999998293	0.885	37159891.3610027	37150943.10803596
789.999999998293	1.4700000000000002	22619138.125528283	22595540.14516409
789.999999998293	2.055	18841829.770986307	18775367.62051541
789.999999998293	2.6400000000000006	17808561.031794097	17624533.456522096
789.999999998293	3.225	17713706.659896027	17218403.22886046
789.999999998293	3.8100000000000005	18256822.456117507	16972518.17172818
789.999999998293	4.3950000000000005	19847283.907580037	16690870.134606265
789.999999998293	4.98	23651892.403894145	16528669.225886531
789.999999998293	5.565	31506654.885941718	17619291.143608484
789.999999998293	6.15	42953836.106224336	21858851.919196848
789.999999998293	6.735	46172027.87757221	27837667.683594633
789.999999998293	7.320000000000001	21465678.299918044	31824409.070569757
789.999999998293	7.905000000000001	3192230.6792821	33508959.695230775
789.999999998293	8.49	303489.33450045105	34090639.81624285
789.999999998293	9.075	41144.8732942479	34277487.07203243
789.999999998293	9.660000000000002	28895.691706415946	34336107.83128298
789.999999998293	10.245000000000001	31911.325908437444	34354363.08322658
789.999999998293	10.83	33507.62173211457	34360034.835463606
789.999999998293	11.415000000000001	34066.76802475066	34361795.73125069
789.999999998293	12.0	34246.4483621851	34362342.31014897
859.9999999996525	0.3	160566591.5572251	160560279.08958465
859.9999999996525	0.885	44040490.39085661	44031389.158334315
859.9999999996525	1.4700000000000002	26803543.746671345	26779505.368502576
859.9999999996525	2.055	22320942.16419712	22253081.65676785
859.9999999996525	2.6400000000000006	21081346.42972324	20892845.987712666
859.9999999996525	3.225	20929879.257325325	20420312.34036046
859.9999999996525	3.8100000000000005	21475240.924008813	20145930.73066312
859.9999999996525	4.3950000000000005	23125762.80022852	19828544.368538063
859.9999999996525	4.98	27129707.278239105	19574030.45550458
859.9999999996525	5.565	35628023.97807177	20502434.037133593
859.9999999996525	6.15	48975071.083974265	24935080.171684388
859.9999999996525	6.735	55925341.172145344	32038119.006395437
859.9999999996525	7.320000000000001	30819159.956996065	37231172.251628645
859.9999999996525	7.905000000000001	5208508.91948752	39532521.77006968
859.9999999996525	8.49	509515.07135285315	40342038.300796375
859.9999999996525	9.075	59371.78920711553	40603696.30372808
859.9999999996525	9.660000000000002	33938.94263104371	40685951.03845966
859.9999999996525	10.245000000000001	37373.602539295796	40711582.13082291
859.9999999996525	10.83	39538.16755133816	40719547.03389297
859.9999999996525	11.415000000000001	40315.99663729397	40722020.027408294
859.9999999996525	12.0	40567.6274112023	40722787.654475994
930.0000000013973	0.3	187805629.46761099	187799770.2056722
930.0000000013973	0.885	51505255.10560956	51496013.299557194
930.0000000013973	1.4700000000000002	31343069.50367713	31318625.632398143
930.0000000013973	2.055	26095158.15173987	26026008.223956477
930.0000000013973	2.6400000000000006	24631343.79566602	24438715.928418756
930.0000000013973	3.225	24417299.722214296	23894576.392616864
930.0000000013973	3.8100000000000005	24961696.246145453	23590769.036156658
930.0000000013973	4.3950000000000005	26667187.20358895	23239566.126838576
930.0000000013973	4.98	30855541.73806005	22897702.073298812
930.0000000013973	5.565	39946584.14142454	23651129.099063545
930.0000000013973	6.15	55097478.382639974	28184038.869879164
930.0000000013973	6.735	65879752.30118331	36387050.765936114
930.0000000013973	7.320000000000001	41931647.14088657	42951640.01634854
930.0000000013973	7.905000000000001	8105507.101667145	46007297.580498904
930.0000000013973	8.49	821677.9726973849	47103530.87023529
930.0000000013973	9.075	86624.00224645784	47460250.710690446
930.0000000013973	9.660000000000002	39667.50110959971	47572630.31433249
930.0000000013973	10.245000000000001	43177.72859427004	47607672.09952568
930.0000000013973	10.83	46023.236092052764	47618563.674036205
930.0000000013973	11.415000000000001	47075.916929492014	47621945.57931524
930.0000000013973	12.0	47418.975344551596	47622995.35745577
1000.0000000019079	0.3	217177903.91366062	217172604.65296683
1000.0000000019079	0.885	59554226.22904998	59544852.90149137
1000.0000000019079	1.4700000000000002	36237720.81942164	36212899.24585759
1000.0000000019079	2.055	30164487.309222527	30094140.78735532
1000.0000000019079	2.6400000000000006	28458589.473230492	28262130.399180297
1000.0000000019079	3.225	28176095.920170978	27641150.69068201
1000.0000000019079	3.8100000000000005	28716504.778281204	27306872.497754645
1000.0000000019079	4.3950000000000005	30472500.514291797	26923436.818506356
1000.0000000019079	4.98	34832600.20093153	26499044.67319458
1000.0000000019079	5.565	44472771.65962328	27070602.25734151
1000.0000000019079	6.15	61331831.228229366	31621410.900533803
1000.0000000019079	6.735	75982676.64481881	40873397.59151293
1000.0000000019079	7.320000000000001	54570250.624048606	48961357.36669596
1000.0000000019079	7.905000000000001	12101531.996382378	52920193.10969958
1000.0000000019079	8.49	1278472.4168952974	54370297.155210175
1000.0000000019079	9.075	126595.28899240395	54845572.365654744
1000.0000000019079	9.660000000000002	46328.748174662695	54995647.744083226
1000.0000000019079	10.245000000000001	49311.868295737855	55042477.656414054
1000.0000000019079	10.83	52950.56907776932	55057036.468937166
1000.0000000019079	11.415000000000001	54341.896029115574	55061557.393152975
1000.0000000019079	12.0	54798.974443732186	55062960.76507217


==> plot_data/saddle_solution_boundary_points.txt <==
0.6772919304427032 -1.201873358518838e-16
0.6847682317000053 0.03700956510972045
0.690128072611207 0.07356625879126745
0.6934847237259505 0.10955917745373654
0.6949532870468349 0.14489281394058381
0.6946490881847264 0.17948607714930953
0.6926863220389179 0.21327122172072102
0.689176936394002 0.24619272909761702
0.6842297339852278 0.27820617405084025
0.677949671364842 0.30927710397689956
0.6704373319883186 0.339379952088147
0.6617885510342488 0.36849700015706116
0.6520941703088551 0.3966174017844086
0.6414399029371939 0.4237362732297184
0.6299062892194182 0.44985385562932656
0.6175687268815144 0.47497474986791594
0.6044975608601556 0.49910722338800245
0.5907582196455179 0.5222625867381131
0.5764113870043228 0.5444546365957627
0.56151319957894 0.5656991612819187
0.5461154623842455 0.5860135043426168
0.5302658755915861 0.605416181551968
0.51400826719721 0.6239265466384187
0.4973828272257946 0.641564501110323
0.48042634002738577 0.6583502437225215
0.46317241199982656 0.6743040553543024
0.4456516927216116 0.6894461153381963
0.4278920880254358 0.703796345570878
0.4099189639936785 0.7173742790385252
0.39175534122616346 0.7301989496892732
0.37342207902935093 0.7422888008775962
0.3549380494151468 0.7536616098845583
0.33632030098618243 0.7643344262805644
0.31758421293100964 0.7743235221415921
0.2987436394644261 0.7836443523550047
0.27981104513135097 0.792311523456763
0.26079763145269447 0.8003387696285886
0.2417134554330529 0.8077389346522105
0.2225675404766965 0.8145239587692472
0.20336798027341577 0.8207048695308236
0.18412203622207746 0.8262917758419247
0.1648362289594277 0.8312938645131479
0.14551642455664507 0.8357193987281917
0.12616791593787005 0.8395757179204502
0.10679550006469013 0.8428692386276788
0.0874035514193048 0.8456054559610513
0.06799609230766186 0.847788945385151
0.048576860492876135 0.8494233645595795
0.029149374659213658 0.8505114550419237
0.009716998198245909 0.8510550436967234
-0.009716998198245804 0.8510550436967234
-0.029149374659213363 0.8505114550419237
-0.048576860492875844 0.8494233645595795
-0.06799609230766156 0.847788945385151
-0.0874035514193047 0.8456054559610513
-0.10679550006469003 0.8428692386276788
-0.12616791593786977 0.8395757179204503
-0.14551642455664482 0.8357193987281918
-0.16483622895942743 0.831293864513148
-0.18412203622207718 0.8262917758419248
-0.2033679802734155 0.8207048695308236
-0.22256754047669622 0.8145239587692472
-0.24171345543305264 0.8077389346522105
-0.2607976314526942 0.8003387696285887
-0.2798110451313507 0.7923115234567631
-0.29874363946442584 0.783644352355005
-0.3175842129310096 0.7743235221415922
-0.33632030098618204 0.7643344262805647
-0.3549380494151464 0.7536616098845585
-0.37342207902935065 0.7422888008775962
-0.39175534122616323 0.7301989496892735
-0.4099189639936782 0.7173742790385255
-0.4278920880254354 0.7037963455708783
-0.44565169272161126 0.6894461153381967
-0.4631724119998264 0.6743040553543024
-0.4804263400273855 0.6583502437225218
-0.4973828272257946 0.641564501110323
-0.5140082671972097 0.623926546638419
-0.5302658755915858 0.6054161815519682
-0.5461154623842452 0.5860135043426171
-0.5615131995789397 0.565699161281919
-0.5764113870043225 0.5444546365957631
-0.5907582196455177 0.5222625867381132
-0.6044975608601554 0.49910722338800284
-0.6175687268815143 0.4749747498679162
-0.629906289219418 0.44985385562932695
-0.6414399029371937 0.42373627322971874
-0.652094170308855 0.39661740178440885
-0.6617885510342487 0.3684970001570613
-0.6704373319883185 0.3393799520881475
-0.677949671364842 0.30927710397689956
-0.6842297339852276 0.27820617405084075
-0.689176936394002 0.2461927290976175
-0.6926863220389178 0.21327122172072158
-0.6946490881847264 0.17948607714930992
-0.6949532870468349 0.14489281394058437
-0.6934847237259505 0.10955917745373693
-0.690128072611207 0.07356625879126773
-0.6847682317000053 0.03700956510972052
-0.6772919304427032 8.294433947049883e-17


==> tikz-ext/figure-13_contourtmp0.dat <==
1.0e-2 0.0e0 4.5951e0 4.5951e0
7.2949e-2 0.0e0 2.54323e0 2.54323e0
1.35898001e-1 0.0e0 1.85332e0 1.85332e0
1.9884698e-1 0.0e0 1.40181e0 1.40181e0
2.6179597e-1 0.0e0 1.05217e0 1.05217e0
3.2474496e-1 0.0e0 7.581e-1 7.581e-1
3.8769395e-1 0.0e0 4.9785e-1 4.9785e-1
4.5064294e-1 0.0e0 2.5932e-1 2.5932e-1
5.1359193e-1 0.0e0 3.484e-2 3.484e-2
5.7654092e-1 0.0e0 -1.81e-1 -1.81e-1
6.3948991e-1 0.0e0 -3.9201e-1 -3.9201e-1
7.024389e-1 0.0e0 -6.0179e-1 -6.0179e-1
7.653879e-1 0.0e0 -8.1314e-1 -8.1314e-1
8.2833688e-1 0.0e0 -1.02922e0 -1.02922e0
8.9128587e-1 0.0e0 -1.2533e0 -1.2533e0
9.5423486e-1 0.0e0 -1.4884e0 -1.4884e0
1.01718385e0 0.0e0 -1.73938e0 -1.73938e0
1.0801328e0 0.0e0 -2.01141e0 -2.01141e0
1.1430817e0 0.0e0 -2.31203e0 -2.31203e0
1.2060306e0 0.0e0 -2.6529e0 -2.6529e0
1.2689795e0 0.0e0 -3.04892e0 -3.04892e0
1.3319284e0 0.0e0 -3.53122e0 -3.53122e0
1.3948773e0 0.0e0 -4.1548e0 -4.1548e0
1.4578262e0 0.0e0 -5.0438e0 -5.0438e0
1.5207751e0 0.0e0 -6.66089e0 -6.66089e0

7.5031854e-2 6.5031854e-2 3.96283e0 3.96283e0
1.35358038e-1 6.2409038e-2 2.12885e0 2.12885e0
1.956842e-1 5.9786221e-2 1.54094e0 1.54094e0
2.5601038e-1 5.7163405e-2 1.14862e0 1.14862e0
3.1633649e-1 5.4540524e-2 8.3786e-1 8.3786e-1
3.7666266e-1 5.1917708e-2 5.7115e-1 5.7115e-1
4.3698885e-1 4.9294891e-2 3.3098e-1 3.3098e-1
4.9731502e-1 4.6672073e-2 1.0802e-1 1.0802e-1
5.5764113e-1 4.4049194e-2 -1.0437e-1 -1.0437e-1
6.179673e-1 4.1426384e-2 -3.1024e-1 -3.1024e-1
6.7829346e-1 3.88035481e-2 -5.132e-1 -5.132e-1
7.3861961e-1 3.61807187e-2 -7.1614e-1 -7.1614e-1
7.9894577e-1 3.35578828e-2 -9.2209e-1 -9.2209e-1
8.5927193e-1 3.09350534e-2 -1.13335e0 -1.13335e0
9.1959808e-1 2.83122176e-2 -1.35332e0 -1.35332e0
9.7992424e-1 2.56893881e-2 -1.58525e0 -1.58525e0
1.0402502e0 2.30665523e-2 -1.8332e0 -1.8332e0
1.1005763e0 2.04437228e-2 -2.10301e0 -2.10301e0
1.1609026e0 1.78208934e-2 -2.4011e0 -2.4011e0
1.2212286e0 1.5198064e-2 -2.74068e0 -2.74068e0
1.2815547e0 1.25752345e-2 -3.13594e0 -3.13594e0
1.3418808e0 9.952405e-3 -3.61789e0 -3.61789e0
1.4022069e0 7.3295755e-3 -4.24055e0 -4.24055e0
1.462533e0 4.706746e-3 -5.13284e0 -5.13284e0
1.522859e0 2.08391672e-3 -6.75075e0 -6.75075e0

1.400637e-1 1.3006371e-1 3.92915e0 3.92915e0
1.9776706e-1 1.24818077e-1 2.0064e0 2.0064e0
2.5547044e-1 1.19572443e-1 1.39995e0 1.39995e0
3.131738e-1 1.1432681e-1 1.00684e0 1.00684e0
3.7087703e-1 1.09081049e-1 7.0045e-1 7.0045e-1
4.2858038e-1 1.03835416e-1 4.3953e-1 4.3953e-1
4.8628374e-1 9.8589783e-2 2.0554e-1 2.0554e-1
5.4398709e-1 9.3344148e-2 -1.192e-2 -1.192e-2
6.0169032e-1 8.8098389e-2 -2.1887e-1 -2.1887e-1
6.5939369e-1 8.2852768e-2 -4.203e-1 -4.203e-1
7.17097e-1 7.76070963e-2 -6.1922e-1 -6.1922e-1
7.7480034e-1 7.23614374e-2 -8.1851e-1 -8.1851e-1
8.3250365e-1 6.71157657e-2 -1.0211e0 -1.0211e0
8.9020699e-1 6.18701068e-2 -1.22984e0 -1.22984e0
9.4791031e-1 5.66244351e-2 -1.44717e0 -1.44717e0
1.00561363e0 5.13787762e-2 -1.67676e0 -1.67676e0
1.0633168e0 4.61331047e-2 -1.92316e0 -1.92316e0
1.12102e0 4.08874457e-2 -2.19106e0 -2.19106e0
1.1787234e0 3.56417868e-2 -2.4881e0 -2.4881e0
1.2364267e0 3.0396128e-2 -2.82635e0 -2.82635e0
1.29413e0 2.5150469e-2 -3.22174e0 -3.22174e0
1.3518332e0 1.990481e-2 -3.70096e0 -3.70096e0
1.4095364e0 1.46591512e-2 -4.32153e0 -4.32153e0
1.4672397e0 9.4134923e-3 -5.2177e0 -5.2177e0
1.524943e0 4.16783344e-3 -6.8401e0 -6.8401e0

2.0509558e-1 1.9509558e-1 3.91867e0 3.91867e0
2.6017612e-1 1.8722713e-1 1.94827e0 1.94827e0
3.1525667e-1 1.7935867e-1 1.32007e0 1.32007e0
3.7033722e-1 1.7149023e-1 9.1656e-1 9.1656e-1
4.2541756e-1 1.6362158e-1 6.0526e-1 6.0526e-1
4.8049811e-1 1.5575314e-1 3.4264e-1 3.4264e-1
5.3557864e-1 1.4788469e-1 1.082e-1 1.082e-1
5.9065918e-1 1.4001624e-1 -1.0844e-1 -1.0844e-1
6.4573953e-1 1.321476e-1 -3.1473e-1 -3.1473e-1
7.0082008e-1 1.24279166e-1 -5.1448e-1 -5.1448e-1
7.5590057e-1 1.16410658e-1 -7.1185e-1 -7.1185e-1
8.1098108e-1 1.08542169e-1 -9.0988e-1 -9.0988e-1
8.6606155e-1 1.0067366e-1 -1.11104e0 -1.11104e0
9.2114204e-1 9.2805171e-2 -1.31844e0 -1.31844e0
9.7622253e-1 8.4936662e-2 -1.53455e0 -1.53455e0
1.03130302e0 7.7068173e-2 -1.7633e0 -1.7633e0
1.0863834e0 6.9199664e-2 -2.00807e0 -2.00807e0
1.1414638e0 6.1331175e-2 -2.27557e0 -2.27557e0
1.1965443e0 5.3462686e-2 -2.57193e0 -2.57193e0
1.2516248e0 4.5594197e-2 -2.9096e0 -2.9096e0
1.3067052e0 3.7725708e-2 -3.30345e0 -3.30345e0
1.3617856e0 2.9857217e-2 -3.7854e0 -3.7854e0
1.416866e0 2.1988728e-2 -4.40468e0 -4.40468e0
1.4719464e0 1.412024e-2 -5.29434e0 -5.29434e0
1.5270268e0 6.2517508e-3 -6.92798e0 -6.92798e0

2.7012737e-1 2.6012737e-1 3.91283e0 3.91283e0
3.225851e-1 2.4963611e-1 1.9142e0 1.9142e0
3.7504283e-1 2.3914484e-1 1.26913e0 1.26913e0
4.2750055e-1 2.2865356e-1 8.5469e-1 8.5469e-1
4.7995802e-1 2.1816205e-1 5.3618e-1 5.3618e-1
5.3241576e-1 2.0767079e-1 2.6901e-1 2.6901e-1
5.8487347e-1 1.9717952e-1 3.157e-2 3.157e-2
6.373312e-1 1.8668826e-1 -1.872e-1 -1.872e-1
6.8978867e-1 1.7619673e-1 -3.9438e-1 -3.9438e-1
7.4224643e-1 1.65705505e-1 -5.9515e-1 -5.9515e-1
7.9470407e-1 1.55214163e-1 -7.9286e-1 -7.9286e-1
8.4716176e-1 1.44722847e-1 -9.909e-1 -9.909e-1
8.996194e-1 1.34231506e-1 -1.19211e0 -1.19211e0
9.5207707e-1 1.2374019e-1 -1.39914e0 -1.39914e0
1.00453473e0 1.1324885e-1 -1.61523e0 -1.61523e0
1.0569924e0 1.02757533e-1 -1.84334e0 -1.84334e0
1.1094499e0 9.2266191e-2 -2.08813e0 -2.08813e0
1.1619075e0 8.1774876e-2 -2.35515e0 -2.35515e0
1.2143651e0 7.128356e-2 -2.65143e0 -2.65143e0
1.2668228e0 6.0792244e-2 -2.98836e0 -2.98836e0
1.3192804e0 5.0300928e-2 -3.38208e0 -3.38208e0
1.371738e0 3.9809613e-2 -3.86182e0 -3.86182e0
1.4241956e0 2.9318297e-2 -4.48297e0 -4.48297e0
1.4766531e0 1.882698e-2 -5.37091e0 -5.37091e0
1.5291107e0 8.3356653e-3 -6.99115e0 -6.99115e0

3.3515915e-1 3.2515915e-1 3.90825e0 3.90825e0
3.8499406e-1 3.1204507e-1 1.89282e0 1.89282e0
4.34829e-1 2.98931e-1 1.23445e0 1.23445e0
4.846639e-1 2.8581691e-1 8.1047e-1 8.1047e-1
5.3449849e-1 2.7270251e-1 4.848e-1 4.848e-1
5.843334e-1 2.5958844e-1 2.1202e-1 2.1202e-1
6.3416832e-1 2.4647437e-1 -2.945e-2 -2.945e-2
6.8400322e-1 2.3336028e-1 -2.5166e-1 -2.5166e-1
7.3383781e-1 2.2024588e-1 -4.6136e-1 -4.6136e-1
7.8367278e-1 2.07131844e-1 -6.6373e-1 -6.6373e-1
8.3350758e-1 1.9401767e-1 -8.6285e-1 -8.6285e-1
8.8334242e-1 1.80903526e-1 -1.06213e0 -1.06213e0
9.3317725e-1 1.67789352e-1 -1.26428e0 -1.26428e0
9.830121e-1 1.5467521e-1 -1.47188e0 -1.47188e0
1.03284691e0 1.41561035e-1 -1.68855e0 -1.68855e0
1.08268176e0 1.28446893e-1 -1.91759e0 -1.91759e0
1.1325165e0 1.1533272e-1 -2.1625e0 -2.1625e0
1.1823512e0 1.02218576e-1 -2.4293e0 -2.4293e0
1.232186e0 8.9104434e-2 -2.72601e0 -2.72601e0
1.2820207e0 7.5990291e-2 -3.06294e0 -3.06294e0
1.3318556e0 6.2876149e-2 -3.45753e0 -3.45753e0
1.3816904e0 4.9762007e-2 -3.9365e0 -3.9365e0
1.4315251e0 3.6647864e-2 -4.55927e0 -4.55927e0
1.4813599e0 2.3533722e-2 -5.45149e0 -5.45149e0
1.5311946e0 1.04195798e-2 -7.04704e0 -7.04704e0

4.0019118e-1 3.9019118e-1 3.90482e0 3.90482e0
4.4740326e-1 3.7445427e-1 1.87831e0 1.87831e0
4.9461536e-1 3.5871736e-1 1.21005e0 1.21005e0
5.4182745e-1 3.4298047e-1 7.7792e-1 7.7792e-1
5.8903915e-1 3.2724318e-1 4.4608e-1 4.4608e-1
6.3625125e-1 3.1150629e-1 1.6785e-1 1.6785e-1
6.8346333e-1 2.9576938e-1 -7.803e-2 -7.803e-2
7.3067542e-1 2.8003247e-1 -3.0367e-1 -3.0367e-1
7.7788713e-1 2.642952e-1 -5.1627e-1 -5.1627e-1
8.2509926e-1 2.48558333e-1 -7.2134e-1 -7.2134e-1
8.7231123e-1 2.32821317e-1 -9.2311e-1 -9.2311e-1
9.1952324e-1 2.17084338e-1 -1.1239e0 -1.1239e0
9.6673521e-1 2.0134732e-1 -1.32751e0 -1.32751e0
1.01394722e0 1.85610342e-1 -1.53668e0 -1.53668e0
1.0611592e0 1.69873326e-1 -1.75423e0 -1.75423e0
1.10837122e0 1.54136346e-1 -1.98343e0 -1.98343e0
1.155583e0 1.3839933e-1 -2.22963e0 -2.22963e0
1.2027951e0 1.22662352e-1 -2.49681e0 -2.49681e0
1.250007e0 1.06925372e-1 -2.79414e0 -2.79414e0
1.297219e0 9.1188394e-2 -3.13136e0 -3.13136e0
1.3444308e0 7.5451416e-2 -3.52711e0 -3.52711e0
1.3916428e0 5.9714436e-2 -4.0086e0 -4.0086e0
1.4388547e0 4.3977458e-2 -4.62845e0 -4.62845e0
1.4860666e0 2.824048e-2 -5.51897e0 -5.51897e0
1.5332785e0 1.25035017e-2 -7.13089e0 -7.13089e0

4.6522296e-1 4.5522296e-1 3.90558e0 3.90558e0
5.0981223e-1 4.3686324e-1 1.86826e0 1.86826e0
5.5440152e-1 4.1850352e-1 1.19258e0 1.19258e0
5.989908e-1 4.0014381e-1 7.5412e-1 7.5412e-1
6.4357962e-1 3.8178365e-1 4.1656e-1 4.1656e-1
6.881689e-1 3.6342393e-1 1.337e-1 1.337e-1
7.3275816e-1 3.4506421e-1 -1.1649e-1 -1.1649e-1
7.7734744e-1 3.267045e-1 -3.4563e-1 -3.4563e-1
8.2193626e-1 3.0834433e-1 -5.6148e-1 -5.6148e-1
8.665256e-1 2.89984673e-1 -7.6917e-1 -7.6917e-1
9.1111473e-1 2.71624823e-1 -9.7304e-1 -9.7304e-1
9.5570392e-1 2.53265018e-1 -1.17612e0 -1.17612e0
1.00029306e0 2.34905167e-1 -1.38138e0 -1.38138e0
1.04488225e0 2.16545361e-1 -1.59215e0 -1.59215e0
1.08947139e0 1.98185512e-1 -1.811e0 -1.811e0
1.13406056e0 1.79825706e-1 -2.0419e0 -2.0419e0
1.1786496e0 1.61465857e-1 -2.28859e0 -2.28859e0
1.2232387e0 1.43106052e-1 -2.55768e0 -2.55768e0
1.2678279e0 1.24746246e-1 -2.85497e0 -2.85497e0
1.312417e0 1.06386441e-1 -3.193e0 -3.193e0
1.357006e0 8.8026636e-2 -3.58817e0 -3.58817e0
1.4015952e0 6.966683e-2 -4.06639e0 -4.06639e0
1.4461842e0 5.1307027e-2 -4.68965e0 -4.68965e0
1.4907733e0 3.2947221e-2 -5.57283e0 -5.57283e0
1.5353625e0 1.45874162e-2 -7.23636e0 -7.23636e0

5.3025475e-1 5.2025475e-1 3.90604e0 3.90604e0
5.722212e-1 4.9927222e-1 1.86086e0 1.86086e0
6.1418768e-1 4.7828969e-1 1.17981e0 1.17981e0
6.5615413e-1 4.5730714e-1 7.3647e-1 7.3647e-1
6.9812009e-1 4.3632411e-1 3.9435e-1 3.9435e-1
7.4008655e-1 4.1534158e-1 1.0768e-1 1.0768e-1
7.8205301e-1 3.9435905e-1 -1.4615e-1 -1.4615e-1
8.2401947e-1 3.7337653e-1 -3.785e-1 -3.785e-1
8.6598541e-1 3.5239348e-1 -5.9706e-1 -5.9706e-1
9.0795193e-1 3.3141101e-1 -8.0759e-1 -8.0759e-1
9.4991824e-1 3.10428328e-1 -1.01366e0 -1.01366e0
9.918846e-1 2.89445695e-1 -1.219e0 -1.219e0
1.0338509e0 2.68463013e-1 -1.42598e0 -1.42598e0
1.07581726e0 2.47480382e-1 -1.63844e0 -1.63844e0
1.11778357e0 2.26497699e-1 -1.85858e0 -1.85858e0
1.15974992e0 2.05515067e-1 -2.0906e0 -2.0906e0
1.2017162e0 1.84532384e-1 -2.33885e0 -2.33885e0
1.2436824e0 1.63549753e-1 -2.60893e0 -2.60893e0
1.2856487e0 1.4256712e-1 -2.90665e0 -2.90665e0
1.327615e0 1.2158449e-1 -3.2459e0 -3.2459e0
1.3695813e0 1.00601857e-1 -3.64165e0 -3.64165e0
1.4115475e0 7.9619226e-2 -4.1253e0 -4.1253e0
1.4535138e0 5.8636594e-2 -4.74677e0 -4.74677e0
1.4954802e0 3.7653961e-2 -5.63525e0 -5.63525e0
1.5374464e0 1.66713306e-2 -7.26453e0 -7.26453e0

5.9528676e-1 5.8528676e-1 3.90364e0 3.90364e0
6.346304e-1 5.6168141e-1 1.85655e0 1.85655e0
6.7397404e-1 5.3807605e-1 1.171e0 1.171e0
7.1331769e-1 5.144707e-1 7.2356e-1 7.2356e-1
7.5266075e-1 4.9086478e-1 3.7831e-1 3.7831e-1
7.920044e-1 4.6725943e-1 8.826e-2 8.826e-2
8.3134802e-1 4.4365407e-1 -1.6808e-1 -1.6808e-1
8.7069167e-1 4.2004872e-1 -4.0308e-1 -4.0308e-1
9.1003473e-1 3.964428e-1 -6.2431e-1 -6.2431e-1
9.4937842e-1 3.728375e-1 -8.3704e-1 -8.3704e-1
9.887219e-1 3.49231975e-1 -1.04501e0 -1.04501e0
1.02806541e0 3.25626508e-1 -1.25215e0 -1.25215e0
1.06740887e0 3.02020982e-1 -1.46114e0 -1.46114e0
1.1067524e0 2.78415514e-1 -1.67487e0 -1.67487e0
1.14609586e0 2.54809988e-1 -1.89676e0 -1.89676e0
1.18543938e0 2.31204521e-1 -2.13014e0 -2.13014e0
1.2247827e0 2.07598996e-1 -2.37894e0 -2.37894e0
1.2641263e0 1.83993527e-1 -2.6501e0 -2.6501e0
1.3034697e0 1.6038806e-1 -2.94943e0 -2.94943e0
1.3428131e0 1.36782591e-1 -3.2889e0 -3.2889e0
1.3821565e0 1.13177124e-1 -3.68529e0 -3.68529e0
1.4215e0 8.9571655e-2 -4.16502e0 -4.16502e0
1.4608435e0 6.5966188e-2 -4.78552e0 -4.78552e0
1.5001869e0 4.236072e-2 -5.68697e0 -5.68697e0
1.5395303e0 1.87552527e-2 -7.27885e0 -7.27885e0

6.6031854e-1 6.5031854e-1 3.90338e0 3.90338e0
6.9703937e-1 6.2409038e-1 1.85225e0 1.85225e0
7.3376021e-1 5.9786221e-1 1.16464e0 1.16464e0
7.7048103e-1 5.7163405e-1 7.1526e-1 7.1526e-1
8.0720122e-1 5.4540524e-1 3.6742e-1 3.6742e-1
8.4392204e-1 5.1917708e-1 7.523e-2 7.523e-2
8.8064287e-1 4.9294891e-1 -1.8338e-1 -1.8338e-1
9.1736368e-1 4.6672073e-1 -4.2038e-1 -4.2038e-1
9.5408388e-1 4.4049194e-1 -6.432e-1 -6.432e-1
9.9080476e-1 4.1426384e-1 -8.5767e-1 -8.5767e-1
1.02752539e0 3.88035481e-1 -1.06747e0 -1.06747e0
1.0642461e0 3.61807187e-1 -1.276e0 -1.276e0
1.10096672e0 3.35578828e-1 -1.48647e0 -1.48647e0
1.13768742e0 3.09350534e-1 -1.70157e0 -1.70157e0
1.17440805e0 2.83122176e-1 -1.9242e0 -1.9242e0
1.21112874e0 2.56893881e-1 -2.15833e0 -2.15833e0
1.2478493e0 2.30665523e-1 -2.40863e0 -2.40863e0
1.2845699e0 2.04437228e-1 -2.68001e0 -2.68001e0
1.3212906e0 1.78208934e-1 -2.98048e0 -2.98048e0
1.3580112e0 1.5198064e-1 -3.32097e0 -3.32097e0
1.3947318e0 1.25752345e-1 -3.7177e0 -3.7177e0
1.4314523e0 9.952405e-2 -4.20311e0 -4.20311e0
1.468173e0 7.3295755e-2 -4.82333e0 -4.82333e0
1.5048936e0 4.706746e-2 -5.71391e0 -5.71391e0
1.5416142e0 2.08391672e-2 -7.35411e0 -7.35411e0

7.2535033e-1 7.1535033e-1 3.90688e0 3.90688e0
7.5944833e-1 6.8649934e-1 1.85052e0 1.85052e0
7.9354636e-1 6.5764836e-1 1.16122e0 1.16122e0
8.2764438e-1 6.287974e-1 7.1068e-1 7.1068e-1
8.6174168e-1 5.9994571e-1 3.6104e-1 3.6104e-1
8.9583969e-1 5.7109473e-1 6.741e-2 6.741e-2
9.299377e-1 5.4224374e-1 -1.9221e-1 -1.9221e-1
9.640357e-1 5.1339276e-1 -4.3071e-1 -4.3071e-1
9.9813301e-1 4.8454108e-1 -6.547e-1 -6.547e-1
1.03223111e0 4.55690178e-1 -8.7001e-1 -8.7001e-1
1.0663289e0 4.26838986e-1 -1.08105e0 -1.08105e0
1.10042677e0 3.97987865e-1 -1.29033e0 -1.29033e0
1.13452457e0 3.69136674e-1 -1.5018e0 -1.5018e0
1.16862244e0 3.40285553e-1 -1.71747e0 -1.71747e0
1.20272023e0 3.11434363e-1 -1.94109e0 -1.94109e0
1.2368181e0 2.82583241e-1 -2.17615e0 -2.17615e0
1.2709158e0 2.5373205e-1 -2.42705e0 -2.42705e0
1.3050136e0 2.24880928e-1 -2.69882e0 -2.69882e0
1.3391113e0 1.96029808e-1 -2.99976e0 -2.99976e0
1.3732092e0 1.67178687e-1 -3.34027e0 -3.34027e0
1.407307e0 1.38327565e-1 -3.73598e0 -3.73598e0
1.4414047e0 1.09476445e-1 -4.21927e0 -4.21927e0
1.4755026e0 8.0625323e-2 -4.84106e0 -4.84106e0
1.5096004e0 5.1774202e-2 -5.72916e0 -5.72916e0
1.5436981e0 2.29230815e-2 -7.32335e0 -7.32335e0

7.9038235e-1 7.8038235e-1 3.90211e0 3.90211e0
8.2185754e-1 7.4890855e-1 1.85019e0 1.85019e0
8.5333273e-1 7.1743474e-1 1.16014e0 1.16014e0
8.8480792e-1 6.8596094e-1 7.0848e-1 7.0848e-1
9.1628235e-1 6.5448637e-1 3.5896e-1 3.5896e-1
9.4775754e-1 6.2301257e-1 6.479e-2 6.479e-2
9.7923271e-1 5.9153876e-1 -1.954e-1 -1.954e-1
1.0107079e0 5.6006496e-1 -4.339e-1 -4.339e-1
1.04218233e0 5.285904e-1 -6.5836e-1 -6.5836e-1
1.0736576e0 4.97116667e-1 -8.742e-1 -8.742e-1
1.10513255e0 4.65642635e-1 -1.08522e0 -1.08522e0
1.13660757e0 4.34168677e-1 -1.29518e0 -1.29518e0
1.16808253e0 4.02694643e-1 -1.50653e0 -1.50653e0
1.19955757e0 3.71220686e-1 -1.72273e0 -1.72273e0
1.23103253e0 3.39746652e-1 -1.94672e0 -1.94672e0
1.26250755e0 3.08272694e-1 -2.1817e0 -2.1817e0
1.2939824e0 2.76798662e-1 -2.43259e0 -2.43259e0
1.3254575e0 2.45324704e-1 -2.70518e0 -2.70518e0
1.3569324e0 2.13850746e-1 -3.0064e0 -3.0064e0
1.3884073e0 1.8237679e-1 -3.34682e0 -3.34682e0
1.4198822e0 1.50902832e-1 -3.74355e0 -3.74355e0
1.4513573e0 1.19428874e-1 -4.22543e0 -4.22543e0
1.4828322e0 8.7954918e-2 -4.84863e0 -4.84863e0
1.5143071e0 5.648096e-2 -5.74467e0 -5.74467e0
1.545782e0 2.50070036e-2 -7.36984e0 -7.36984e0

8.5541414e-1 8.4541414e-1 3.89847e0 3.89847e0
8.8426651e-1 8.1131752e-1 1.85086e0 1.85086e0
9.131189e-1 7.772209e-1 1.16124e0 1.16124e0
9.4197127e-1 7.4312428e-1 7.0955e-1 7.0955e-1
9.7082281e-1 7.0902684e-1 3.6089e-1 3.6089e-1
9.9967519e-1 6.7493022e-1 6.73e-2 6.73e-2
1.02852756e0 6.408336e-1 -1.9235e-1 -1.9235e-1
1.05737993e0 6.0673698e-1 -4.3056e-1 -4.3056e-1
1.08623148e0 5.7263954e-1 -6.5459e-1 -6.5459e-1
1.11508394e0 5.38543007e-1 -8.7007e-1 -8.7007e-1
1.14393605e0 5.0444614e-1 -1.08075e0 -1.08075e0
1.17278825e0 4.70349356e-1 -1.29012e0 -1.29012e0
1.20164038e0 4.36252489e-1 -1.50105e0 -1.50105e0
1.23049258e0 4.02155705e-1 -1.71709e0 -1.71709e0
1.25934471e0 3.6805884e-1 -1.94096e0 -1.94096e0
1.28819691e0 3.33962054e-1 -2.17561e0 -2.17561e0
1.317049e0 2.99865189e-1 -2.4268e0 -2.4268e0
1.345901e0 2.65768405e-1 -2.69943e0 -2.69943e0
1.3747533e0 2.3167162e-1 -2.99976e0 -2.99976e0
1.4036053e0 1.97574837e-1 -3.34027e0 -3.34027e0
1.4324574e0 1.63478053e-1 -3.73848e0 -3.73848e0
1.4613097e0 1.29381268e-1 -4.21927e0 -4.21927e0
1.4901617e0 9.5284485e-2 -4.84232e0 -4.84232e0
1.5190138e0 6.1187701e-2 -5.73846e0 -5.73846e0
1.547866e0 2.7090918e-2 -7.4186e0 -7.4186e0

9.2044592e-1 9.1044592e-1 3.903e0 3.903e0
9.4667548e-1 8.7372649e-1 1.85254e0 1.85254e0
9.7290504e-1 8.3700705e-1 1.16473e0 1.16473e0
9.9913461e-1 8.0028763e-1 7.1515e-1 7.1515e-1
1.02536328e0 7.635673e-1 3.6742e-1 3.6742e-1
1.05159283e0 7.2684787e-1 7.506e-2 7.506e-2
1.07782239e0 6.9012843e-1 -1.8352e-1 -1.8352e-1
1.10405194e0 6.53409e-1 -4.2052e-1 -4.2052e-1
1.13028061e0 6.1668867e-1 -6.434e-1 -6.434e-1
1.15651027e0 5.79969345e-1 -8.577e-1 -8.577e-1
1.18273956e0 5.43249646e-1 -1.06747e0 -1.06747e0
1.20896893e0 5.06530035e-1 -1.27568e0 -1.27568e0
1.23519823e0 4.69810335e-1 -1.48619e0 -1.48619e0
1.26142761e0 4.33090724e-1 -1.70132e0 -1.70132e0
1.28765689e0 3.96371025e-1 -1.92455e0 -1.92455e0
1.31388628e0 3.59651414e-1 -2.15866e0 -2.15866e0
1.3401155e0 3.22931715e-1 -2.40886e0 -2.40886e0
1.3663448e0 2.86212105e-1 -2.6804e0 -2.6804e0
1.3925742e0 2.49492494e-1 -2.98087e0 -2.98087e0
1.4188034e0 2.12772884e-1 -3.32018e0 -3.32018e0
1.4450327e0 1.76053273e-1 -3.71648e0 -3.71648e0
1.471262e0 1.39333662e-1 -4.19772e0 -4.19772e0
1.4974913e0 1.02614053e-1 -4.82086e0 -4.82086e0
1.5237206e0 6.5894443e-2 -5.71999e0 -5.71999e0
1.54995e0 2.91748325e-2 -7.35411e0 -7.35411e0

9.854777e-1 9.754777e-1 3.90392e0 3.90392e0
1.00908444e0 9.3613545e-1 1.85577e0 1.85577e0
1.03269121e0 8.9679321e-1 1.17052e0 1.17052e0
1.05629796e0 8.5745097e-1 7.2401e-1 7.2401e-1
1.07990375e0 8.1810777e-1 3.7837e-1 3.7837e-1
1.10351048e0 7.7876552e-1 8.817e-2 8.817e-2
1.12711723e0 7.3942328e-1 -1.6821e-1 -1.6821e-1
1.15072397e0 7.0008102e-1 -4.0305e-1 -4.0305e-1
1.17432976e0 6.6073782e-1 -6.2413e-1 -6.2413e-1
1.1979366e0 6.21395683e-1 -8.3691e-1 -8.3691e-1
1.22154306e0 5.82053151e-1 -1.04543e0 -1.04543e0
1.24514961e0 5.42710713e-1 -1.25194e0 -1.25194e0
1.26875607e0 5.03368181e-1 -1.46089e0 -1.46089e0
1.29236263e0 4.64025745e-1 -1.67528e0 -1.67528e0
1.31596909e0 4.24683212e-1 -1.8969e0 -1.8969e0
1.33957564e0 3.85340775e-1 -2.12973e0 -2.12973e0
1.363182e0 3.45998242e-1 -2.3795e0 -2.3795e0
1.3867885e0 3.06655806e-1 -2.6501e0 -2.6501e0
1.4103949e0 2.67313368e-1 -2.94981e0 -2.94981e0
1.4340015e0 2.27970932e-1 -3.2889e0 -3.2889e0
1.4576079e0 1.88628494e-1 -3.6849e0 -3.6849e0
1.4812144e0 1.49286058e-1 -4.16759e0 -4.16759e0
1.5048209e0 1.0994362e-1 -4.79152e0 -4.79152e0
1.5284273e0 7.0601183e-2 -5.67532e0 -5.67532e0
1.5520338e0 3.1258747e-2 -7.32335e0 -7.32335e0

1.0505098e0 1.04050972e0 3.89833e0 3.89833e0
1.07149365e0 9.9854466e-1 1.8612e0 1.8612e0
1.09247758e0 9.5657959e-1 1.17957e0 1.17957e0
1.1134615e0 9.1461452e-1 7.3622e-1 7.3622e-1
1.13444441e0 8.7264844e-1 3.942e-1 3.942e-1
1.15542833e0 8.3068336e-1 1.0725e-1 1.0725e-1
1.17641225e0 7.8871829e-1 -1.4594e-1 -1.4594e-1
1.19739616e0 7.4675322e-1 -3.7825e-1 -3.7825e-1
1.21837907e0 7.0478714e-1 -5.973e-1 -5.973e-1
1.2393631e0 6.62822174e-1 -8.0766e-1 -8.0766e-1
1.26034671e0 6.20856798e-1 -1.01382e0 -1.01382e0
1.28133043e0 5.78891525e-1 -1.21866e0 -1.21866e0
1.30231404e0 5.3692615e-1 -1.4259e0 -1.4259e0
1.32329776e0 4.94960876e-1 -1.63867e0 -1.63867e0
1.34428137e0 4.52995502e-1 -1.85895e0 -1.85895e0
1.36526509e0 4.11030229e-1 -2.09096e0 -2.09096e0
1.3862486e0 3.69064854e-1 -2.33885e0 -2.33885e0
1.4072322e0 3.2709958e-1 -2.60852e0 -2.60852e0
1.428216e0 2.85134308e-1 -2.90755e0 -2.90755e0
1.4491995e0 2.43169034e-1 -3.24666e0 -3.24666e0
1.4701833e0 2.01203761e-1 -3.64201e0 -3.64201e0
1.4911668e0 1.59238487e-1 -4.12277e0 -4.12277e0
1.5121504e0 1.17273215e-1 -4.74446e0 -4.74446e0
1.5331342e0 7.5307942e-2 -5.63806e0 -5.63806e0
1.5541177e0 3.33426689e-2 -7.27885e0 -7.27885e0

1.1155415e0 1.1055415e0 3.90031e0 3.90031e0
1.1339026e0 1.06095363e0 1.86766e0 1.86766e0
1.1522638e0 1.01636574e0 1.19194e0 1.19194e0
1.17062485e0 9.7177786e-1 7.5388e-1 7.5388e-1
1.18898486e0 9.2718889e-1 4.1643e-1 4.1643e-1
1.20734598e0 8.8260101e-1 1.3329e-1 1.3329e-1
1.22570708e0 8.3801312e-1 -1.1633e-1 -1.1633e-1
1.24406819e0 7.9342525e-1 -3.4587e-1 -3.4587e-1
1.2624282e0 7.4883627e-1 -5.6128e-1 -5.6128e-1
1.28078943e0 7.04248512e-1 -7.6917e-1 -7.6917e-1
1.29915022e0 6.59660304e-1 -9.731e-1 -9.731e-1
1.31751111e0 6.15072205e-1 -1.17598e0 -1.17598e0
1.33587189e0 5.70483997e-1 -1.38152e0 -1.38152e0
1.35423279e0 5.25895897e-1 -1.5919e0 -1.5919e0
1.37259357e0 4.81307689e-1 -1.811e0 -1.811e0
1.39095445e0 4.36719589e-1 -2.0414e0 -2.0414e0
1.4093152e0 3.92131381e-1 -2.28908e0 -2.28908e0
1.427676e0 3.47543282e-1 -2.55692e0 -2.55692e0
1.4460368e0 3.02955182e-1 -2.856e0 -2.856e0
1.4643976e0 2.58367082e-1 -3.19348e0 -3.19348e0
1.4827583e0 2.13778983e-1 -3.58925e0 -3.58925e0
1.5011192e0 1.69190881e-1 -4.07227e0 -4.07227e0
1.51948e0 1.24602782e-1 -4.69182e0 -4.69182e0
1.5378409e0 8.0014682e-2 -5.59413e0 -5.59413e0
1.5562016e0 3.54265834e-2 -7.1956e0 -7.1956e0

1.1805733e0 1.17057329e0 3.91663e0 3.91663e0
1.1963115e0 1.1233626e0 1.87764e0 1.87764e0
1.2120499e0 1.0761519e0 1.21004e0 1.21004e0
1.2277881e0 1.02894121e0 7.7826e-1 7.7826e-1
1.24352533e0 9.8172935e-1 4.4559e-1 4.4559e-1
1.25926363e0 9.3451866e-1 1.6759e-1 1.6759e-1
1.27500192e0 8.8730797e-1 -7.82e-2 -7.82e-2
1.29074022e0 8.4009727e-1 -3.0383e-1 -3.0383e-1
1.30647736e0 7.9288542e-1 -5.1663e-1 -5.1663e-1
1.32221577e0 7.4567485e-1 -7.2166e-1 -7.2166e-1
1.33795372e0 6.98463809e-1 -9.2259e-1 -9.2259e-1
1.35369179e0 6.51252884e-1 -1.12393e0 -1.12393e0
1.36942973e0 6.04041843e-1 -1.32765e0 -1.32765e0
1.3851678e0 5.56830916e-1 -1.53645e0 -1.53645e0
1.40090575e0 5.09619875e-1 -1.75403e0 -1.75403e0
1.41664381e0 4.6240895e-1 -1.98387e0 -1.98387e0
1.4323817e0 4.15197908e-1 -2.22992e0 -2.22992e0
1.4481197e0 3.67986981e-1 -2.49765e0 -2.49765e0
1.4638577e0 3.20776056e-1 -2.79462e0 -2.79462e0
1.4795956e0 2.73565129e-1 -3.13182e0 -3.13182e0
1.4953336e0 2.26354202e-1 -3.5258e0 -3.5258e0
1.5110716e0 1.79143275e-1 -4.00531e0 -4.00531e0
1.5268095e0 1.3193235e-1 -4.62744e0 -4.62744e0
1.5425476e0 8.4721423e-2 -5.52145e0 -5.52145e0
1.5582855e0 3.75104977e-2 -7.15627e0 -7.15627e0

1.2456053e0 1.23560532e0 3.90898e0 3.90898e0
1.2587207e0 1.18577179e0 1.8923e0 1.8923e0
1.2718362e0 1.13593828e0 1.23491e0 1.23491e0
1.2849516e0 1.08610475e0 8.1064e-1 8.1064e-1
1.298066e0 1.03627002e0 4.8506e-1 4.8506e-1
1.31118147e0 9.8643651e-1 2.116e-1 2.116e-1
1.32429694e0 9.3660298e-1 -2.992e-2 -2.992e-2
1.33741241e0 8.8676947e-1 -2.5145e-1 -2.5145e-1
1.35052667e0 8.3693474e-1 -4.6114e-1 -4.6114e-1
1.36364226e0 7.87101341e-1 -6.6356e-1 -6.6356e-1
1.37675737e0 7.37267458e-1 -8.6316e-1 -8.6316e-1
1.3898726e0 6.87433694e-1 -1.06247e0 -1.06247e0
1.4029877e0 6.37599811e-1 -1.26462e0 -1.26462e0
1.41610294e0 5.87766049e-1 -1.47221e0 -1.47221e0
1.42921803e0 5.37932166e-1 -1.68878e0 -1.68878e0
1.44233327e0 4.88098402e-1 -1.91693e0 -1.91693e0
1.4554483e0 4.3826452e-1 -2.16216e0 -2.16216e0
1.4685634e0 3.88430757e-1 -2.43e0 -2.43e0
1.4816786e0 3.38596994e-1 -2.72641e0 -2.72641e0
1.4947937e0 2.88763232e-1 -3.06319e0 -3.06319e0
1.507909e0 2.3892947e-1 -3.45753e0 -3.45753e0
1.521024e0 1.89095706e-1 -3.9374e0 -3.9374e0
1.5341393e0 1.39261945e-1 -4.55829e0 -4.55829e0
1.5472543e0 8.9428181e-2 -5.45149e0 -5.45149e0
1.5603694e0 3.95944199e-2 -7.10622e0 -7.10622e0

1.310637e0 1.3006371e0 3.90036e0 3.90036e0
1.3211296e0 1.24818077e0 1.9135e0 1.9135e0
1.3316225e0 1.19572443e0 1.26875e0 1.26875e0
1.342115e0 1.1432681e0 8.5443e-1 8.5443e-1
1.3526065e0 1.09081049e0 5.3629e-1 5.3629e-1
1.363099e0 1.03835416e0 2.6872e-1 2.6872e-1
1.37359178e0 9.8589783e-1 3.123e-2 3.123e-2
1.38408443e0 9.3344148e-1 -1.8732e-1 -1.8732e-1
1.39457582e0 8.8098389e-1 -3.9497e-1 -3.9497e-1
1.4050686e0 8.2852768e-1 -5.952e-1 -5.952e-1
1.41556088e0 7.76070963e-1 -7.9346e-1 -7.9346e-1
1.42605328e0 7.23614374e-1 -9.9123e-1 -9.9123e-1
1.43654555e0 6.71157657e-1 -1.19235e0 -1.19235e0
1.44703795e0 6.18701068e-1 -1.3997e0 -1.3997e0
1.45753023e0 5.66244351e-1 -1.6157e0 -1.6157e0
1.46802263e0 5.13787762e-1 -1.84395e0 -1.84395e0
1.4785149e0 4.61331047e-1 -2.08836e0 -2.08836e0
1.4890071e0 4.08874457e-1 -2.35538e0 -2.35538e0
1.4994995e0 3.56417868e-1 -2.65204e0 -2.65204e0
1.5099918e0 3.0396128e-1 -2.98897e0 -2.98897e0
1.5204842e0 2.5150469e-1 -3.38295e0 -3.38295e0
1.5309764e0 1.990481e-1 -3.86278e0 -3.86278e0
1.5414688e0 1.46591512e-1 -4.48387e0 -4.48387e0
1.551961e0 9.4134923e-2 -5.38171e0 -5.38171e0
1.5624535e0 4.16783344e-2 -7.01312e0 -7.01312e0

1.375669e0 1.36566888e0 3.91139e0 3.91139e0
1.3835387e0 1.31058974e0 1.94884e0 1.94884e0
1.3914085e0 1.25551059e0 1.32083e0 1.32083e0
1.3992783e0 1.20043144e0 9.1638e-1 9.1638e-1
1.4071469e0 1.14535095e0 6.0493e-1 6.0493e-1
1.4150166e0 1.0902718e0 3.4181e-1 3.4181e-1
1.4228867e0 1.03519266e0 1.0854e-1 1.0854e-1
1.43075645e0 9.8011351e-1 -1.0889e-1 -1.0889e-1
1.43862495e0 9.2503302e-1 -3.1425e-1 -3.1425e-1
1.44649495e0 8.69954018e-1 -5.1466e-1 -5.1466e-1
1.45436438e0 8.14874469e-1 -7.1196e-1 -7.1196e-1
1.46223396e0 7.59795053e-1 -9.1013e-1 -9.1013e-1
1.4701034e0 7.04715503e-1 -1.11128e0 -1.11128e0
1.47797298e0 6.49636087e-1 -1.31822e0 -1.31822e0
1.4858424e0 5.94556538e-1 -1.53445e0 -1.53445e0
1.49371199e0 5.39477122e-1 -1.76266e0 -1.76266e0
1.5015813e0 4.84397574e-1 -2.00845e0 -2.00845e0
1.5094508e0 4.29318158e-1 -2.27557e0 -2.27557e0
1.5173204e0 3.74238742e-1 -2.57298e0 -2.57298e0
1.5251898e0 3.19159326e-1 -2.90901e0 -2.90901e0
1.5330594e0 2.6407991e-1 -3.30345e0 -3.30345e0
1.5409288e0 2.09000494e-1 -3.7819e0 -3.7819e0
1.5487984e0 1.5392108e-1 -4.40468e0 -4.40468e0
1.5566678e0 9.8841664e-2 -5.30032e0 -5.30032e0
1.5645374e0 4.37622487e-2 -6.92798e0 -6.92798e0

1.4407008e0 1.43070091e0 3.95753e0 3.95753e0
1.4459479e0 1.37299893e0 2.00388e0 2.00388e0
1.4511949e0 1.31529697e0 1.39934e0 1.39934e0
1.456442e0 1.25759499e0 1.0073e0 1.0073e0
1.4616876e0 1.19989162e0 6.9992e-1 6.9992e-1
1.4669345e0 1.14218965e0 4.3903e-1 4.3903e-1
1.4721815e0 1.08448767e0 2.0563e-1 2.0563e-1
1.4774286e0 1.0267857e0 -1.176e-2 -1.176e-2
1.48267427e0 9.6908234e-1 -2.1936e-1 -2.1936e-1
1.48792143e0 9.11380508e-1 -4.199e-1 -4.199e-1
1.49316803e0 8.53678116e-1 -6.1859e-1 -6.1859e-1
1.49841476e0 7.95975864e-1 -8.1871e-1 -8.1871e-1
1.50366136e0 7.38273473e-1 -1.02156e0 -1.02156e0
1.5089081e0 6.8057122e-1 -1.2294e0 -1.2294e0
1.51415471e0 6.2286883e-1 -1.4472e0 -1.4472e0
1.51940144e0 5.65166577e-1 -1.67703e0 -1.67703e0
1.524648e0 5.07464185e-1 -1.92285e0 -1.92285e0
1.5298946e0 4.49761934e-1 -2.19106e0 -2.19106e0
1.5351413e0 3.92059682e-1 -2.48918e0 -2.48918e0
1.5403879e0 3.3435743e-1 -2.82605e0 -2.82605e0
1.5456346e0 2.76655177e-1 -3.22108e0 -3.22108e0
1.5508812e0 2.18952925e-1 -3.7034e0 -3.7034e0
1.556128e0 1.61250674e-1 -4.32529e0 -4.32529e0
1.5613745e0 1.03548422e-1 -5.21034e0 -5.21034e0
1.5666212e0 4.58461708e-2 -6.85898e0 -6.85898e0

1.5057327e0 1.4957327e0 3.9621e0 3.9621e0
1.5083568e0 1.4354079e0 2.1305e0 2.1305e0
1.5109811e0 1.37508311e0 1.5431e0 1.5431e0
1.5136052e0 1.31475833e0 1.14938e0 1.14938e0
1.516228e0 1.25443208e0 8.3853e-1 8.3853e-1
1.5188522e0 1.1941073e0 5.6999e-1 5.6999e-1
1.5214764e0 1.13378252e0 3.3115e-1 3.3115e-1
1.5241006e0 1.07345773e0 1.0757e-1 1.0757e-1
1.5267233e0 1.01313148e0 -1.0393e-1 -1.0393e-1
1.52934778e0 9.52806847e-1 -3.1021e-1 -3.1021e-1
1.53197154e0 8.92481621e-1 -5.1294e-1 -5.1294e-1
1.53459544e0 8.32156543e-1 -7.166e-1 -7.166e-1
1.53721921e0 7.71831319e-1 -9.2278e-1 -9.2278e-1
1.53984312e0 7.1150624e-1 -1.13362e0 -1.13362e0
1.54246689e0 6.51181015e-1 -1.35345e0 -1.35345e0
1.5450908e0 5.90855937e-1 -1.58525e0 -1.58525e0
1.5477145e0 5.30530711e-1 -1.83339e0 -1.83339e0
1.5503383e0 4.70205634e-1 -2.10301e0 -2.10301e0
1.5529622e0 4.09880556e-1 -2.40276e0 -2.40276e0
1.555586e0 3.49555476e-1 -2.74068e0 -2.74068e0
1.5582098e0 2.89230399e-1 -3.13733e0 -3.13733e0
1.5608336e0 2.28905319e-1 -3.61789e0 -3.61789e0
1.5634575e0 1.68580241e-1 -4.23917e0 -4.23917e0
1.5660814e0 1.08255164e-1 -5.13454e0 -5.13454e0
1.5687051e0 4.79300851e-2 -6.78555e0 -6.78555e0

1.5707645e0 1.56076448e0 4.25693e0 4.25693e0
1.5707658e0 1.49781688e0 2.53516e0 2.53516e0
1.5707672e0 1.43486928e0 1.8508e0 1.8508e0
1.5707686e0 1.37192168e0 1.39954e0 1.39954e0
1.5707686e0 1.30897255e0 1.05222e0 1.05222e0
1.5707698e0 1.24602495e0 7.5722e-1 7.5722e-1
1.5707713e0 1.18307735e0 4.9722e-1 4.9722e-1
1.5707726e0 1.12012975e0 2.5874e-1 2.5874e-1
1.5707726e0 1.05718062e0 3.421e-2 3.421e-2
1.57077411e0 9.94233185e-1 -1.8115e-1 -1.8115e-1
1.57077504e0 9.31285127e-1 -3.926e-1 -3.926e-1
1.57077612e0 8.68337222e-1 -6.0233e-1 -6.0233e-1
1.57077705e0 8.05389165e-1 -8.1354e-1 -8.1354e-1
1.57077814e0 7.4244126e-1 -1.02988e0 -1.02988e0
1.57077907e0 6.79493202e-1 -1.25366e0 -1.25366e0
1.57078017e0 6.16545297e-1 -1.48906e0 -1.48906e0
1.570781e0 5.5359724e-1 -1.73997e0 -1.73997e0
1.570782e0 4.90649335e-1 -2.01219e0 -2.01219e0
1.5707831e0 4.2770143e-1 -2.31325e0 -2.31325e0
1.570784e0 3.64753525e-1 -2.65367e0 -2.65367e0
1.570785e0 3.01805618e-1 -3.05147e0 -3.05147e0
1.570786e0 2.38857713e-1 -3.53464e0 -3.53464e0
1.570787e0 1.75909808e-1 -4.1548e0 -4.1548e0
1.5707881e0 1.12961903e-1 -5.05467e0 -5.05467e0
1.570789e0 5.00139996e-2 -6.69264e0 -6.69264e0


==> tikz-ext/figure-13_contourtmp1.dat <==
1.0e-2 0.0e0 4.5951e0 4.5951e0
7.2949e-2 0.0e0 2.54323e0 2.54323e0
1.35898001e-1 0.0e0 1.85332e0 1.85332e0
1.9884698e-1 0.0e0 1.40181e0 1.40181e0
2.6179597e-1 0.0e0 1.05217e0 1.05217e0
3.2474496e-1 0.0e0 7.581e-1 7.581e-1
3.8769395e-1 0.0e0 4.9785e-1 4.9785e-1
4.5064294e-1 0.0e0 2.5932e-1 2.5932e-1
5.1359193e-1 0.0e0 3.484e-2 3.484e-2
5.7654092e-1 0.0e0 -1.81e-1 -1.81e-1
6.3948991e-1 0.0e0 -3.9201e-1 -3.9201e-1
7.024389e-1 0.0e0 -6.0179e-1 -6.0179e-1
7.653879e-1 0.0e0 -8.1314e-1 -8.1314e-1
8.2833688e-1 0.0e0 -1.02922e0 -1.02922e0
8.9128587e-1 0.0e0 -1.2533e0 -1.2533e0
9.5423486e-1 0.0e0 -1.4884e0 -1.4884e0
1.01718385e0 0.0e0 -1.73938e0 -1.73938e0
1.0801328e0 0.0e0 -2.01141e0 -2.01141e0
1.1430817e0 0.0e0 -2.31203e0 -2.31203e0
1.2060306e0 0.0e0 -2.6529e0 -2.6529e0
1.2689795e0 0.0e0 -3.04892e0 -3.04892e0
1.3319284e0 0.0e0 -3.53122e0 -3.53122e0
1.3948773e0 0.0e0 -4.1548e0 -4.1548e0
1.4578262e0 0.0e0 -5.0438e0 -5.0438e0
1.5207751e0 0.0e0 -6.66089e0 -6.66089e0

7.5031854e-2 6.5031854e-2 3.96283e0 3.96283e0
1.35358038e-1 6.2409038e-2 2.12885e0 2.12885e0
1.956842e-1 5.9786221e-2 1.54094e0 1.54094e0
2.5601038e-1 5.7163405e-2 1.14862e0 1.14862e0
3.1633649e-1 5.4540524e-2 8.3786e-1 8.3786e-1
3.7666266e-1 5.1917708e-2 5.7115e-1 5.7115e-1
4.3698885e-1 4.9294891e-2 3.3098e-1 3.3098e-1
4.9731502e-1 4.6672073e-2 1.0802e-1 1.0802e-1
5.5764113e-1 4.4049194e-2 -1.0437e-1 -1.0437e-1
6.179673e-1 4.1426384e-2 -3.1024e-1 -3.1024e-1
6.7829346e-1 3.88035481e-2 -5.132e-1 -5.132e-1
7.3861961e-1 3.61807187e-2 -7.1614e-1 -7.1614e-1
7.9894577e-1 3.35578828e-2 -9.2209e-1 -9.2209e-1
8.5927193e-1 3.09350534e-2 -1.13335e0 -1.13335e0
9.1959808e-1 2.83122176e-2 -1.35332e0 -1.35332e0
9.7992424e-1 2.56893881e-2 -1.58525e0 -1.58525e0
1.0402502e0 2.30665523e-2 -1.8332e0 -1.8332e0
1.1005763e0 2.04437228e-2 -2.10301e0 -2.10301e0
1.1609026e0 1.78208934e-2 -2.4011e0 -2.4011e0
1.2212286e0 1.5198064e-2 -2.74068e0 -2.74068e0
1.2815547e0 1.25752345e-2 -3.13594e0 -3.13594e0
1.3418808e0 9.952405e-3 -3.61789e0 -3.61789e0
1.4022069e0 7.3295755e-3 -4.24055e0 -4.24055e0
1.462533e0 4.706746e-3 -5.13284e0 -5.13284e0
1.522859e0 2.08391672e-3 -6.75075e0 -6.75075e0

1.400637e-1 1.3006371e-1 3.92915e0 3.92915e0
1.9776706e-1 1.24818077e-1 2.0064e0 2.0064e0
2.5547044e-1 1.19572443e-1 1.39995e0 1.39995e0
3.131738e-1 1.1432681e-1 1.00684e0 1.00684e0
3.7087703e-1 1.09081049e-1 7.0045e-1 7.0045e-1
4.2858038e-1 1.03835416e-1 4.3953e-1 4.3953e-1
4.8628374e-1 9.8589783e-2 2.0554e-1 2.0554e-1
5.4398709e-1 9.3344148e-2 -1.192e-2 -1.192e-2
6.0169032e-1 8.8098389e-2 -2.1887e-1 -2.1887e-1
6.5939369e-1 8.2852768e-2 -4.203e-1 -4.203e-1
7.17097e-1 7.76070963e-2 -6.1922e-1 -6.1922e-1
7.7480034e-1 7.23614374e-2 -8.1851e-1 -8.1851e-1
8.3250365e-1 6.71157657e-2 -1.0211e0 -1.0211e0
8.9020699e-1 6.18701068e-2 -1.22984e0 -1.22984e0
9.4791031e-1 5.66244351e-2 -1.44717e0 -1.44717e0
1.00561363e0 5.13787762e-2 -1.67676e0 -1.67676e0
1.0633168e0 4.61331047e-2 -1.92316e0 -1.92316e0
1.12102e0 4.08874457e-2 -2.19106e0 -2.19106e0
1.1787234e0 3.56417868e-2 -2.4881e0 -2.4881e0
1.2364267e0 3.0396128e-2 -2.82635e0 -2.82635e0
1.29413e0 2.5150469e-2 -3.22174e0 -3.22174e0
1.3518332e0 1.990481e-2 -3.70096e0 -3.70096e0
1.4095364e0 1.46591512e-2 -4.32153e0 -4.32153e0
1.4672397e0 9.4134923e-3 -5.2177e0 -5.2177e0
1.524943e0 4.16783344e-3 -6.8401e0 -6.8401e0

2.0509558e-1 1.9509558e-1 3.91867e0 3.91867e0
2.6017612e-1 1.8722713e-1 1.94827e0 1.94827e0
3.1525667e-1 1.7935867e-1 1.32007e0 1.32007e0
3.7033722e-1 1.7149023e-1 9.1656e-1 9.1656e-1
4.2541756e-1 1.6362158e-1 6.0526e-1 6.0526e-1
4.8049811e-1 1.5575314e-1 3.4264e-1 3.4264e-1
5.3557864e-1 1.4788469e-1 1.082e-1 1.082e-1
5.9065918e-1 1.4001624e-1 -1.0844e-1 -1.0844e-1
6.4573953e-1 1.321476e-1 -3.1473e-1 -3.1473e-1
7.0082008e-1 1.24279166e-1 -5.1448e-1 -5.1448e-1
7.5590057e-1 1.16410658e-1 -7.1185e-1 -7.1185e-1
8.1098108e-1 1.08542169e-1 -9.0988e-1 -9.0988e-1
8.6606155e-1 1.0067366e-1 -1.11104e0 -1.11104e0
9.2114204e-1 9.2805171e-2 -1.31844e0 -1.31844e0
9.7622253e-1 8.4936662e-2 -1.53455e0 -1.53455e0
1.03130302e0 7.7068173e-2 -1.7633e0 -1.7633e0
1.0863834e0 6.9199664e-2 -2.00807e0 -2.00807e0
1.1414638e0 6.1331175e-2 -2.27557e0 -2.27557e0
1.1965443e0 5.3462686e-2 -2.57193e0 -2.57193e0
1.2516248e0 4.5594197e-2 -2.9096e0 -2.9096e0
1.3067052e0 3.7725708e-2 -3.30345e0 -3.30345e0
1.3617856e0 2.9857217e-2 -3.7854e0 -3.7854e0
1.416866e0 2.1988728e-2 -4.40468e0 -4.40468e0
1.4719464e0 1.412024e-2 -5.29434e0 -5.29434e0
1.5270268e0 6.2517508e-3 -6.92798e0 -6.92798e0

2.7012737e-1 2.6012737e-1 3.91283e0 3.91283e0
3.225851e-1 2.4963611e-1 1.9142e0 1.9142e0
3.7504283e-1 2.3914484e-1 1.26913e0 1.26913e0
4.2750055e-1 2.2865356e-1 8.5469e-1 8.5469e-1
4.7995802e-1 2.1816205e-1 5.3618e-1 5.3618e-1
5.3241576e-1 2.0767079e-1 2.6901e-1 2.6901e-1
5.8487347e-1 1.9717952e-1 3.157e-2 3.157e-2
6.373312e-1 1.8668826e-1 -1.872e-1 -1.872e-1
6.8978867e-1 1.7619673e-1 -3.9438e-1 -3.9438e-1
7.4224643e-1 1.65705505e-1 -5.9515e-1 -5.9515e-1
7.9470407e-1 1.55214163e-1 -7.9286e-1 -7.9286e-1
8.4716176e-1 1.44722847e-1 -9.909e-1 -9.909e-1
8.996194e-1 1.34231506e-1 -1.19211e0 -1.19211e0
9.5207707e-1 1.2374019e-1 -1.39914e0 -1.39914e0
1.00453473e0 1.1324885e-1 -1.61523e0 -1.61523e0
1.0569924e0 1.02757533e-1 -1.84334e0 -1.84334e0
1.1094499e0 9.2266191e-2 -2.08813e0 -2.08813e0
1.1619075e0 8.1774876e-2 -2.35515e0 -2.35515e0
1.2143651e0 7.128356e-2 -2.65143e0 -2.65143e0
1.2668228e0 6.0792244e-2 -2.98836e0 -2.98836e0
1.3192804e0 5.0300928e-2 -3.38208e0 -3.38208e0
1.371738e0 3.9809613e-2 -3.86182e0 -3.86182e0
1.4241956e0 2.9318297e-2 -4.48297e0 -4.48297e0
1.4766531e0 1.882698e-2 -5.37091e0 -5.37091e0
1.5291107e0 8.3356653e-3 -6.99115e0 -6.99115e0

3.3515915e-1 3.2515915e-1 3.90825e0 3.90825e0
3.8499406e-1 3.1204507e-1 1.89282e0 1.89282e0
4.34829e-1 2.98931e-1 1.23445e0 1.23445e0
4.846639e-1 2.8581691e-1 8.1047e-1 8.1047e-1
5.3449849e-1 2.7270251e-1 4.848e-1 4.848e-1
5.843334e-1 2.5958844e-1 2.1202e-1 2.1202e-1
6.3416832e-1 2.4647437e-1 -2.945e-2 -2.945e-2
6.8400322e-1 2.3336028e-1 -2.5166e-1 -2.5166e-1
7.3383781e-1 2.2024588e-1 -4.6136e-1 -4.6136e-1
7.8367278e-1 2.07131844e-1 -6.6373e-1 -6.6373e-1
8.3350758e-1 1.9401767e-1 -8.6285e-1 -8.6285e-1
8.8334242e-1 1.80903526e-1 -1.06213e0 -1.06213e0
9.3317725e-1 1.67789352e-1 -1.26428e0 -1.26428e0
9.830121e-1 1.5467521e-1 -1.47188e0 -1.47188e0
1.03284691e0 1.41561035e-1 -1.68855e0 -1.68855e0
1.08268176e0 1.28446893e-1 -1.91759e0 -1.91759e0
1.1325165e0 1.1533272e-1 -2.1625e0 -2.1625e0
1.1823512e0 1.02218576e-1 -2.4293e0 -2.4293e0
1.232186e0 8.9104434e-2 -2.72601e0 -2.72601e0
1.2820207e0 7.5990291e-2 -3.06294e0 -3.06294e0
1.3318556e0 6.2876149e-2 -3.45753e0 -3.45753e0
1.3816904e0 4.9762007e-2 -3.9365e0 -3.9365e0
1.4315251e0 3.6647864e-2 -4.55927e0 -4.55927e0
1.4813599e0 2.3533722e-2 -5.45149e0 -5.45149e0
1.5311946e0 1.04195798e-2 -7.04704e0 -7.04704e0

4.0019118e-1 3.9019118e-1 3.90482e0 3.90482e0
4.4740326e-1 3.7445427e-1 1.87831e0 1.87831e0
4.9461536e-1 3.5871736e-1 1.21005e0 1.21005e0
5.4182745e-1 3.4298047e-1 7.7792e-1 7.7792e-1
5.8903915e-1 3.2724318e-1 4.4608e-1 4.4608e-1
6.3625125e-1 3.1150629e-1 1.6785e-1 1.6785e-1
6.8346333e-1 2.9576938e-1 -7.803e-2 -7.803e-2
7.3067542e-1 2.8003247e-1 -3.0367e-1 -3.0367e-1
7.7788713e-1 2.642952e-1 -5.1627e-1 -5.1627e-1
8.2509926e-1 2.48558333e-1 -7.2134e-1 -7.2134e-1
8.7231123e-1 2.32821317e-1 -9.2311e-1 -9.2311e-1
9.1952324e-1 2.17084338e-1 -1.1239e0 -1.1239e0
9.6673521e-1 2.0134732e-1 -1.32751e0 -1.32751e0
1.01394722e0 1.85610342e-1 -1.53668e0 -1.53668e0
1.0611592e0 1.69873326e-1 -1.75423e0 -1.75423e0
1.10837122e0 1.54136346e-1 -1.98343e0 -1.98343e0
1.155583e0 1.3839933e-1 -2.22963e0 -2.22963e0
1.2027951e0 1.22662352e-1 -2.49681e0 -2.49681e0
1.250007e0 1.06925372e-1 -2.79414e0 -2.79414e0
1.297219e0 9.1188394e-2 -3.13136e0 -3.13136e0
1.3444308e0 7.5451416e-2 -3.52711e0 -3.52711e0
1.3916428e0 5.9714436e-2 -4.0086e0 -4.0086e0
1.4388547e0 4.3977458e-2 -4.62845e0 -4.62845e0
1.4860666e0 2.824048e-2 -5.51897e0 -5.51897e0
1.5332785e0 1.25035017e-2 -7.13089e0 -7.13089e0

4.6522296e-1 4.5522296e-1 3.90558e0 3.90558e0
5.0981223e-1 4.3686324e-1 1.86826e0 1.86826e0
5.5440152e-1 4.1850352e-1 1.19258e0 1.19258e0
5.989908e-1 4.0014381e-1 7.5412e-1 7.5412e-1
6.4357962e-1 3.8178365e-1 4.1656e-1 4.1656e-1
6.881689e-1 3.6342393e-1 1.337e-1 1.337e-1
7.3275816e-1 3.4506421e-1 -1.1649e-1 -1.1649e-1
7.7734744e-1 3.267045e-1 -3.4563e-1 -3.4563e-1
8.2193626e-1 3.0834433e-1 -5.6148e-1 -5.6148e-1
8.665256e-1 2.89984673e-1 -7.6917e-1 -7.6917e-1
9.1111473e-1 2.71624823e-1 -9.7304e-1 -9.7304e-1
9.5570392e-1 2.53265018e-1 -1.17612e0 -1.17612e0
1.00029306e0 2.34905167e-1 -1.38138e0 -1.38138e0
1.04488225e0 2.16545361e-1 -1.59215e0 -1.59215e0
1.08947139e0 1.98185512e-1 -1.811e0 -1.811e0
1.13406056e0 1.79825706e-1 -2.0419e0 -2.0419e0
1.1786496e0 1.61465857e-1 -2.28859e0 -2.28859e0
1.2232387e0 1.43106052e-1 -2.55768e0 -2.55768e0
1.2678279e0 1.24746246e-1 -2.85497e0 -2.85497e0
1.312417e0 1.06386441e-1 -3.193e0 -3.193e0
1.357006e0 8.8026636e-2 -3.58817e0 -3.58817e0
1.4015952e0 6.966683e-2 -4.06639e0 -4.06639e0
1.4461842e0 5.1307027e-2 -4.68965e0 -4.68965e0
1.4907733e0 3.2947221e-2 -5.57283e0 -5.57283e0
1.5353625e0 1.45874162e-2 -7.23636e0 -7.23636e0

5.3025475e-1 5.2025475e-1 3.90604e0 3.90604e0
5.722212e-1 4.9927222e-1 1.86086e0 1.86086e0
6.1418768e-1 4.7828969e-1 1.17981e0 1.17981e0
6.5615413e-1 4.5730714e-1 7.3647e-1 7.3647e-1
6.9812009e-1 4.3632411e-1 3.9435e-1 3.9435e-1
7.4008655e-1 4.1534158e-1 1.0768e-1 1.0768e-1
7.8205301e-1 3.9435905e-1 -1.4615e-1 -1.4615e-1
8.2401947e-1 3.7337653e-1 -3.785e-1 -3.785e-1
8.6598541e-1 3.5239348e-1 -5.9706e-1 -5.9706e-1
9.0795193e-1 3.3141101e-1 -8.0759e-1 -8.0759e-1
9.4991824e-1 3.10428328e-1 -1.01366e0 -1.01366e0
9.918846e-1 2.89445695e-1 -1.219e0 -1.219e0
1.0338509e0 2.68463013e-1 -1.42598e0 -1.42598e0
1.07581726e0 2.47480382e-1 -1.63844e0 -1.63844e0
1.11778357e0 2.26497699e-1 -1.85858e0 -1.85858e0
1.15974992e0 2.05515067e-1 -2.0906e0 -2.0906e0
1.2017162e0 1.84532384e-1 -2.33885e0 -2.33885e0
1.2436824e0 1.63549753e-1 -2.60893e0 -2.60893e0
1.2856487e0 1.4256712e-1 -2.90665e0 -2.90665e0
1.327615e0 1.2158449e-1 -3.2459e0 -3.2459e0
1.3695813e0 1.00601857e-1 -3.64165e0 -3.64165e0
1.4115475e0 7.9619226e-2 -4.1253e0 -4.1253e0
1.4535138e0 5.8636594e-2 -4.74677e0 -4.74677e0
1.4954802e0 3.7653961e-2 -5.63525e0 -5.63525e0
1.5374464e0 1.66713306e-2 -7.26453e0 -7.26453e0

5.9528676e-1 5.8528676e-1 3.90364e0 3.90364e0
6.346304e-1 5.6168141e-1 1.85655e0 1.85655e0
6.7397404e-1 5.3807605e-1 1.171e0 1.171e0
7.1331769e-1 5.144707e-1 7.2356e-1 7.2356e-1
7.5266075e-1 4.9086478e-1 3.7831e-1 3.7831e-1
7.920044e-1 4.6725943e-1 8.826e-2 8.826e-2
8.3134802e-1 4.4365407e-1 -1.6808e-1 -1.6808e-1
8.7069167e-1 4.2004872e-1 -4.0308e-1 -4.0308e-1
9.1003473e-1 3.964428e-1 -6.2431e-1 -6.2431e-1
9.4937842e-1 3.728375e-1 -8.3704e-1 -8.3704e-1
9.887219e-1 3.49231975e-1 -1.04501e0 -1.04501e0
1.02806541e0 3.25626508e-1 -1.25215e0 -1.25215e0
1.06740887e0 3.02020982e-1 -1.46114e0 -1.46114e0
1.1067524e0 2.78415514e-1 -1.67487e0 -1.67487e0
1.14609586e0 2.54809988e-1 -1.89676e0 -1.89676e0
1.18543938e0 2.31204521e-1 -2.13014e0 -2.13014e0
1.2247827e0 2.07598996e-1 -2.37894e0 -2.37894e0
1.2641263e0 1.83993527e-1 -2.6501e0 -2.6501e0
1.3034697e0 1.6038806e-1 -2.94943e0 -2.94943e0
1.3428131e0 1.36782591e-1 -3.2889e0 -3.2889e0
1.3821565e0 1.13177124e-1 -3.68529e0 -3.68529e0
1.4215e0 8.9571655e-2 -4.16502e0 -4.16502e0
1.4608435e0 6.5966188e-2 -4.78552e0 -4.78552e0
1.5001869e0 4.236072e-2 -5.68697e0 -5.68697e0
1.5395303e0 1.87552527e-2 -7.27885e0 -7.27885e0

6.6031854e-1 6.5031854e-1 3.90338e0 3.90338e0
6.9703937e-1 6.2409038e-1 1.85225e0 1.85225e0
7.3376021e-1 5.9786221e-1 1.16464e0 1.16464e0
7.7048103e-1 5.7163405e-1 7.1526e-1 7.1526e-1
8.0720122e-1 5.4540524e-1 3.6742e-1 3.6742e-1
8.4392204e-1 5.1917708e-1 7.523e-2 7.523e-2
8.8064287e-1 4.9294891e-1 -1.8338e-1 -1.8338e-1
9.1736368e-1 4.6672073e-1 -4.2038e-1 -4.2038e-1
9.5408388e-1 4.4049194e-1 -6.432e-1 -6.432e-1
9.9080476e-1 4.1426384e-1 -8.5767e-1 -8.5767e-1
1.02752539e0 3.88035481e-1 -1.06747e0 -1.06747e0
1.0642461e0 3.61807187e-1 -1.276e0 -1.276e0
1.10096672e0 3.35578828e-1 -1.48647e0 -1.48647e0
1.13768742e0 3.09350534e-1 -1.70157e0 -1.70157e0
1.17440805e0 2.83122176e-1 -1.9242e0 -1.9242e0
1.21112874e0 2.56893881e-1 -2.15833e0 -2.15833e0
1.2478493e0 2.30665523e-1 -2.40863e0 -2.40863e0
1.2845699e0 2.04437228e-1 -2.68001e0 -2.68001e0
1.3212906e0 1.78208934e-1 -2.98048e0 -2.98048e0
1.3580112e0 1.5198064e-1 -3.32097e0 -3.32097e0
1.3947318e0 1.25752345e-1 -3.7177e0 -3.7177e0
1.4314523e0 9.952405e-2 -4.20311e0 -4.20311e0
1.468173e0 7.3295755e-2 -4.82333e0 -4.82333e0
1.5048936e0 4.706746e-2 -5.71391e0 -5.71391e0
1.5416142e0 2.08391672e-2 -7.35411e0 -7.35411e0

7.2535033e-1 7.1535033e-1 3.90688e0 3.90688e0
7.5944833e-1 6.8649934e-1 1.85052e0 1.85052e0
7.9354636e-1 6.5764836e-1 1.16122e0 1.16122e0
8.2764438e-1 6.287974e-1 7.1068e-1 7.1068e-1
8.6174168e-1 5.9994571e-1 3.6104e-1 3.6104e-1
8.9583969e-1 5.7109473e-1 6.741e-2 6.741e-2
9.299377e-1 5.4224374e-1 -1.9221e-1 -1.9221e-1
9.640357e-1 5.1339276e-1 -4.3071e-1 -4.3071e-1
9.9813301e-1 4.8454108e-1 -6.547e-1 -6.547e-1
1.03223111e0 4.55690178e-1 -8.7001e-1 -8.7001e-1
1.0663289e0 4.26838986e-1 -1.08105e0 -1.08105e0
1.10042677e0 3.97987865e-1 -1.29033e0 -1.29033e0
1.13452457e0 3.69136674e-1 -1.5018e0 -1.5018e0
1.16862244e0 3.40285553e-1 -1.71747e0 -1.71747e0
1.20272023e0 3.11434363e-1 -1.94109e0 -1.94109e0
1.2368181e0 2.82583241e-1 -2.17615e0 -2.17615e0
1.2709158e0 2.5373205e-1 -2.42705e0 -2.42705e0
1.3050136e0 2.24880928e-1 -2.69882e0 -2.69882e0
1.3391113e0 1.96029808e-1 -2.99976e0 -2.99976e0
1.3732092e0 1.67178687e-1 -3.34027e0 -3.34027e0
1.407307e0 1.38327565e-1 -3.73598e0 -3.73598e0
1.4414047e0 1.09476445e-1 -4.21927e0 -4.21927e0
1.4755026e0 8.0625323e-2 -4.84106e0 -4.84106e0
1.5096004e0 5.1774202e-2 -5.72916e0 -5.72916e0
1.5436981e0 2.29230815e-2 -7.32335e0 -7.32335e0

7.9038235e-1 7.8038235e-1 3.90211e0 3.90211e0
8.2185754e-1 7.4890855e-1 1.85019e0 1.85019e0
8.5333273e-1 7.1743474e-1 1.16014e0 1.16014e0
8.8480792e-1 6.8596094e-1 7.0848e-1 7.0848e-1
9.1628235e-1 6.5448637e-1 3.5896e-1 3.5896e-1
9.4775754e-1 6.2301257e-1 6.479e-2 6.479e-2
9.7923271e-1 5.9153876e-1 -1.954e-1 -1.954e-1
1.0107079e0 5.6006496e-1 -4.339e-1 -4.339e-1
1.04218233e0 5.285904e-1 -6.5836e-1 -6.5836e-1
1.0736576e0 4.97116667e-1 -8.742e-1 -8.742e-1
1.10513255e0 4.65642635e-1 -1.08522e0 -1.08522e0
1.13660757e0 4.34168677e-1 -1.29518e0 -1.29518e0
1.16808253e0 4.02694643e-1 -1.50653e0 -1.50653e0
1.19955757e0 3.71220686e-1 -1.72273e0 -1.72273e0
1.23103253e0 3.39746652e-1 -1.94672e0 -1.94672e0
1.26250755e0 3.08272694e-1 -2.1817e0 -2.1817e0
1.2939824e0 2.76798662e-1 -2.43259e0 -2.43259e0
1.3254575e0 2.45324704e-1 -2.70518e0 -2.70518e0
1.3569324e0 2.13850746e-1 -3.0064e0 -3.0064e0
1.3884073e0 1.8237679e-1 -3.34682e0 -3.34682e0
1.4198822e0 1.50902832e-1 -3.74355e0 -3.74355e0
1.4513573e0 1.19428874e-1 -4.22543e0 -4.22543e0
1.4828322e0 8.7954918e-2 -4.84863e0 -4.84863e0
1.5143071e0 5.648096e-2 -5.74467e0 -5.74467e0
1.545782e0 2.50070036e-2 -7.36984e0 -7.36984e0

8.5541414e-1 8.4541414e-1 3.89847e0 3.89847e0
8.8426651e-1 8.1131752e-1 1.85086e0 1.85086e0
9.131189e-1 7.772209e-1 1.16124e0 1.16124e0
9.4197127e-1 7.4312428e-1 7.0955e-1 7.0955e-1
9.7082281e-1 7.0902684e-1 3.6089e-1 3.6089e-1
9.9967519e-1 6.7493022e-1 6.73e-2 6.73e-2
1.02852756e0 6.408336e-1 -1.9235e-1 -1.9235e-1
1.05737993e0 6.0673698e-1 -4.3056e-1 -4.3056e-1
1.08623148e0 5.7263954e-1 -6.5459e-1 -6.5459e-1
1.11508394e0 5.38543007e-1 -8.7007e-1 -8.7007e-1
1.14393605e0 5.0444614e-1 -1.08075e0 -1.08075e0
1.17278825e0 4.70349356e-1 -1.29012e0 -1.29012e0
1.20164038e0 4.36252489e-1 -1.50105e0 -1.50105e0
1.23049258e0 4.02155705e-1 -1.71709e0 -1.71709e0
1.25934471e0 3.6805884e-1 -1.94096e0 -1.94096e0
1.28819691e0 3.33962054e-1 -2.17561e0 -2.17561e0
1.317049e0 2.99865189e-1 -2.4268e0 -2.4268e0
1.345901e0 2.65768405e-1 -2.69943e0 -2.69943e0
1.3747533e0 2.3167162e-1 -2.99976e0 -2.99976e0
1.4036053e0 1.97574837e-1 -3.34027e0 -3.34027e0
1.4324574e0 1.63478053e-1 -3.73848e0 -3.73848e0
1.4613097e0 1.29381268e-1 -4.21927e0 -4.21927e0
1.4901617e0 9.5284485e-2 -4.84232e0 -4.84232e0
1.5190138e0 6.1187701e-2 -5.73846e0 -5.73846e0
1.547866e0 2.7090918e-2 -7.4186e0 -7.4186e0

9.2044592e-1 9.1044592e-1 3.903e0 3.903e0
9.4667548e-1 8.7372649e-1 1.85254e0 1.85254e0
9.7290504e-1 8.3700705e-1 1.16473e0 1.16473e0
9.9913461e-1 8.0028763e-1 7.1515e-1 7.1515e-1
1.02536328e0 7.635673e-1 3.6742e-1 3.6742e-1
1.05159283e0 7.2684787e-1 7.506e-2 7.506e-2
1.07782239e0 6.9012843e-1 -1.8352e-1 -1.8352e-1
1.10405194e0 6.53409e-1 -4.2052e-1 -4.2052e-1
1.13028061e0 6.1668867e-1 -6.434e-1 -6.434e-1
1.15651027e0 5.79969345e-1 -8.577e-1 -8.577e-1
1.18273956e0 5.43249646e-1 -1.06747e0 -1.06747e0
1.20896893e0 5.06530035e-1 -1.27568e0 -1.27568e0
1.23519823e0 4.69810335e-1 -1.48619e0 -1.48619e0
1.26142761e0 4.33090724e-1 -1.70132e0 -1.70132e0
1.28765689e0 3.96371025e-1 -1.92455e0 -1.92455e0
1.31388628e0 3.59651414e-1 -2.15866e0 -2.15866e0
1.3401155e0 3.22931715e-1 -2.40886e0 -2.40886e0
1.3663448e0 2.86212105e-1 -2.6804e0 -2.6804e0
1.3925742e0 2.49492494e-1 -2.98087e0 -2.98087e0
1.4188034e0 2.12772884e-1 -3.32018e0 -3.32018e0
1.4450327e0 1.76053273e-1 -3.71648e0 -3.71648e0
1.471262e0 1.39333662e-1 -4.19772e0 -4.19772e0
1.4974913e0 1.02614053e-1 -4.82086e0 -4.82086e0
1.5237206e0 6.5894443e-2 -5.71999e0 -5.71999e0
1.54995e0 2.91748325e-2 -7.35411e0 -7.35411e0

9.854777e-1 9.754777e-1 3.90392e0 3.90392e0
1.00908444e0 9.3613545e-1 1.85577e0 1.85577e0
1.03269121e0 8.9679321e-1 1.17052e0 1.17052e0
1.05629796e0 8.5745097e-1 7.2401e-1 7.2401e-1
1.07990375e0 8.1810777e-1 3.7837e-1 3.7837e-1
1.10351048e0 7.7876552e-1 8.817e-2 8.817e-2
1.12711723e0 7.3942328e-1 -1.6821e-1 -1.6821e-1
1.15072397e0 7.0008102e-1 -4.0305e-1 -4.0305e-1
1.17432976e0 6.6073782e-1 -6.2413e-1 -6.2413e-1
1.1979366e0 6.21395683e-1 -8.3691e-1 -8.3691e-1
1.22154306e0 5.82053151e-1 -1.04543e0 -1.04543e0
1.24514961e0 5.42710713e-1 -1.25194e0 -1.25194e0
1.26875607e0 5.03368181e-1 -1.46089e0 -1.46089e0
1.29236263e0 4.64025745e-1 -1.67528e0 -1.67528e0
1.31596909e0 4.24683212e-1 -1.8969e0 -1.8969e0
1.33957564e0 3.85340775e-1 -2.12973e0 -2.12973e0
1.363182e0 3.45998242e-1 -2.3795e0 -2.3795e0
1.3867885e0 3.06655806e-1 -2.6501e0 -2.6501e0
1.4103949e0 2.67313368e-1 -2.94981e0 -2.94981e0
1.4340015e0 2.27970932e-1 -3.2889e0 -3.2889e0
1.4576079e0 1.88628494e-1 -3.6849e0 -3.6849e0
1.4812144e0 1.49286058e-1 -4.16759e0 -4.16759e0
1.5048209e0 1.0994362e-1 -4.79152e0 -4.79152e0
1.5284273e0 7.0601183e-2 -5.67532e0 -5.67532e0
1.5520338e0 3.1258747e-2 -7.32335e0 -7.32335e0

1.0505098e0 1.04050972e0 3.89833e0 3.89833e0
1.07149365e0 9.9854466e-1 1.8612e0 1.8612e0
1.09247758e0 9.5657959e-1 1.17957e0 1.17957e0
1.1134615e0 9.1461452e-1 7.3622e-1 7.3622e-1
1.13444441e0 8.7264844e-1 3.942e-1 3.942e-1
1.15542833e0 8.3068336e-1 1.0725e-1 1.0725e-1
1.17641225e0 7.8871829e-1 -1.4594e-1 -1.4594e-1
1.19739616e0 7.4675322e-1 -3.7825e-1 -3.7825e-1
1.21837907e0 7.0478714e-1 -5.973e-1 -5.973e-1
1.2393631e0 6.62822174e-1 -8.0766e-1 -8.0766e-1
1.26034671e0 6.20856798e-1 -1.01382e0 -1.01382e0
1.28133043e0 5.78891525e-1 -1.21866e0 -1.21866e0
1.30231404e0 5.3692615e-1 -1.4259e0 -1.4259e0
1.32329776e0 4.94960876e-1 -1.63867e0 -1.63867e0
1.34428137e0 4.52995502e-1 -1.85895e0 -1.85895e0
1.36526509e0 4.11030229e-1 -2.09096e0 -2.09096e0
1.3862486e0 3.69064854e-1 -2.33885e0 -2.33885e0
1.4072322e0 3.2709958e-1 -2.60852e0 -2.60852e0
1.428216e0 2.85134308e-1 -2.90755e0 -2.90755e0
1.4491995e0 2.43169034e-1 -3.24666e0 -3.24666e0
1.4701833e0 2.01203761e-1 -3.64201e0 -3.64201e0
1.4911668e0 1.59238487e-1 -4.12277e0 -4.12277e0
1.5121504e0 1.17273215e-1 -4.74446e0 -4.74446e0
1.5331342e0 7.5307942e-2 -5.63806e0 -5.63806e0
1.5541177e0 3.33426689e-2 -7.27885e0 -7.27885e0

1.1155415e0 1.1055415e0 3.90031e0 3.90031e0
1.1339026e0 1.06095363e0 1.86766e0 1.86766e0
1.1522638e0 1.01636574e0 1.19194e0 1.19194e0
1.17062485e0 9.7177786e-1 7.5388e-1 7.5388e-1
1.18898486e0 9.2718889e-1 4.1643e-1 4.1643e-1
1.20734598e0 8.8260101e-1 1.3329e-1 1.3329e-1
1.22570708e0 8.3801312e-1 -1.1633e-1 -1.1633e-1
1.24406819e0 7.9342525e-1 -3.4587e-1 -3.4587e-1
1.2624282e0 7.4883627e-1 -5.6128e-1 -5.6128e-1
1.28078943e0 7.04248512e-1 -7.6917e-1 -7.6917e-1
1.29915022e0 6.59660304e-1 -9.731e-1 -9.731e-1
1.31751111e0 6.15072205e-1 -1.17598e0 -1.17598e0
1.33587189e0 5.70483997e-1 -1.38152e0 -1.38152e0
1.35423279e0 5.25895897e-1 -1.5919e0 -1.5919e0
1.37259357e0 4.81307689e-1 -1.811e0 -1.811e0
1.39095445e0 4.36719589e-1 -2.0414e0 -2.0414e0
1.4093152e0 3.92131381e-1 -2.28908e0 -2.28908e0
1.427676e0 3.47543282e-1 -2.55692e0 -2.55692e0
1.4460368e0 3.02955182e-1 -2.856e0 -2.856e0
1.4643976e0 2.58367082e-1 -3.19348e0 -3.19348e0
1.4827583e0 2.13778983e-1 -3.58925e0 -3.58925e0
1.5011192e0 1.69190881e-1 -4.07227e0 -4.07227e0
1.51948e0 1.24602782e-1 -4.69182e0 -4.69182e0
1.5378409e0 8.0014682e-2 -5.59413e0 -5.59413e0
1.5562016e0 3.54265834e-2 -7.1956e0 -7.1956e0

1.1805733e0 1.17057329e0 3.91663e0 3.91663e0
1.1963115e0 1.1233626e0 1.87764e0 1.87764e0
1.2120499e0 1.0761519e0 1.21004e0 1.21004e0
1.2277881e0 1.02894121e0 7.7826e-1 7.7826e-1
1.24352533e0 9.8172935e-1 4.4559e-1 4.4559e-1
1.25926363e0 9.3451866e-1 1.6759e-1 1.6759e-1
1.27500192e0 8.8730797e-1 -7.82e-2 -7.82e-2
1.29074022e0 8.4009727e-1 -3.0383e-1 -3.0383e-1
1.30647736e0 7.9288542e-1 -5.1663e-1 -5.1663e-1
1.32221577e0 7.4567485e-1 -7.2166e-1 -7.2166e-1
1.33795372e0 6.98463809e-1 -9.2259e-1 -9.2259e-1
1.35369179e0 6.51252884e-1 -1.12393e0 -1.12393e0
1.36942973e0 6.04041843e-1 -1.32765e0 -1.32765e0
1.3851678e0 5.56830916e-1 -1.53645e0 -1.53645e0
1.40090575e0 5.09619875e-1 -1.75403e0 -1.75403e0
1.41664381e0 4.6240895e-1 -1.98387e0 -1.98387e0
1.4323817e0 4.15197908e-1 -2.22992e0 -2.22992e0
1.4481197e0 3.67986981e-1 -2.49765e0 -2.49765e0
1.4638577e0 3.20776056e-1 -2.79462e0 -2.79462e0
1.4795956e0 2.73565129e-1 -3.13182e0 -3.13182e0
1.4953336e0 2.26354202e-1 -3.5258e0 -3.5258e0
1.5110716e0 1.79143275e-1 -4.00531e0 -4.00531e0
1.5268095e0 1.3193235e-1 -4.62744e0 -4.62744e0
1.5425476e0 8.4721423e-2 -5.52145e0 -5.52145e0
1.5582855e0 3.75104977e-2 -7.15627e0 -7.15627e0

1.2456053e0 1.23560532e0 3.90898e0 3.90898e0
1.2587207e0 1.18577179e0 1.8923e0 1.8923e0
1.2718362e0 1.13593828e0 1.23491e0 1.23491e0
1.2849516e0 1.08610475e0 8.1064e-1 8.1064e-1
1.298066e0 1.03627002e0 4.8506e-1 4.8506e-1
1.31118147e0 9.8643651e-1 2.116e-1 2.116e-1
1.32429694e0 9.3660298e-1 -2.992e-2 -2.992e-2
1.33741241e0 8.8676947e-1 -2.5145e-1 -2.5145e-1
1.35052667e0 8.3693474e-1 -4.6114e-1 -4.6114e-1
1.36364226e0 7.87101341e-1 -6.6356e-1 -6.6356e-1
1.37675737e0 7.37267458e-1 -8.6316e-1 -8.6316e-1
1.3898726e0 6.87433694e-1 -1.06247e0 -1.06247e0
1.4029877e0 6.37599811e-1 -1.26462e0 -1.26462e0
1.41610294e0 5.87766049e-1 -1.47221e0 -1.47221e0
1.42921803e0 5.37932166e-1 -1.68878e0 -1.68878e0
1.44233327e0 4.88098402e-1 -1.91693e0 -1.91693e0
1.4554483e0 4.3826452e-1 -2.16216e0 -2.16216e0
1.4685634e0 3.88430757e-1 -2.43e0 -2.43e0
1.4816786e0 3.38596994e-1 -2.72641e0 -2.72641e0
1.4947937e0 2.88763232e-1 -3.06319e0 -3.06319e0
1.507909e0 2.3892947e-1 -3.45753e0 -3.45753e0
1.521024e0 1.89095706e-1 -3.9374e0 -3.9374e0
1.5341393e0 1.39261945e-1 -4.55829e0 -4.55829e0
1.5472543e0 8.9428181e-2 -5.45149e0 -5.45149e0
1.5603694e0 3.95944199e-2 -7.10622e0 -7.10622e0

1.310637e0 1.3006371e0 3.90036e0 3.90036e0
1.3211296e0 1.24818077e0 1.9135e0 1.9135e0
1.3316225e0 1.19572443e0 1.26875e0 1.26875e0
1.342115e0 1.1432681e0 8.5443e-1 8.5443e-1
1.3526065e0 1.09081049e0 5.3629e-1 5.3629e-1
1.363099e0 1.03835416e0 2.6872e-1 2.6872e-1
1.37359178e0 9.8589783e-1 3.123e-2 3.123e-2
1.38408443e0 9.3344148e-1 -1.8732e-1 -1.8732e-1
1.39457582e0 8.8098389e-1 -3.9497e-1 -3.9497e-1
1.4050686e0 8.2852768e-1 -5.952e-1 -5.952e-1
1.41556088e0 7.76070963e-1 -7.9346e-1 -7.9346e-1
1.42605328e0 7.23614374e-1 -9.9123e-1 -9.9123e-1
1.43654555e0 6.71157657e-1 -1.19235e0 -1.19235e0
1.44703795e0 6.18701068e-1 -1.3997e0 -1.3997e0
1.45753023e0 5.66244351e-1 -1.6157e0 -1.6157e0
1.46802263e0 5.13787762e-1 -1.84395e0 -1.84395e0
1.4785149e0 4.61331047e-1 -2.08836e0 -2.08836e0
1.4890071e0 4.08874457e-1 -2.35538e0 -2.35538e0
1.4994995e0 3.56417868e-1 -2.65204e0 -2.65204e0
1.5099918e0 3.0396128e-1 -2.98897e0 -2.98897e0
1.5204842e0 2.5150469e-1 -3.38295e0 -3.38295e0
1.5309764e0 1.990481e-1 -3.86278e0 -3.86278e0
1.5414688e0 1.46591512e-1 -4.48387e0 -4.48387e0
1.551961e0 9.4134923e-2 -5.38171e0 -5.38171e0
1.5624535e0 4.16783344e-2 -7.01312e0 -7.01312e0

1.375669e0 1.36566888e0 3.91139e0 3.91139e0
1.3835387e0 1.31058974e0 1.94884e0 1.94884e0
1.3914085e0 1.25551059e0 1.32083e0 1.32083e0
1.3992783e0 1.20043144e0 9.1638e-1 9.1638e-1
1.4071469e0 1.14535095e0 6.0493e-1 6.0493e-1
1.4150166e0 1.0902718e0 3.4181e-1 3.4181e-1
1.4228867e0 1.03519266e0 1.0854e-1 1.0854e-1
1.43075645e0 9.8011351e-1 -1.0889e-1 -1.0889e-1
1.43862495e0 9.2503302e-1 -3.1425e-1 -3.1425e-1
1.44649495e0 8.69954018e-1 -5.1466e-1 -5.1466e-1
1.45436438e0 8.14874469e-1 -7.1196e-1 -7.1196e-1
1.46223396e0 7.59795053e-1 -9.1013e-1 -9.1013e-1
1.4701034e0 7.04715503e-1 -1.11128e0 -1.11128e0
1.47797298e0 6.49636087e-1 -1.31822e0 -1.31822e0
1.4858424e0 5.94556538e-1 -1.53445e0 -1.53445e0
1.49371199e0 5.39477122e-1 -1.76266e0 -1.76266e0
1.5015813e0 4.84397574e-1 -2.00845e0 -2.00845e0
1.5094508e0 4.29318158e-1 -2.27557e0 -2.27557e0
1.5173204e0 3.74238742e-1 -2.57298e0 -2.57298e0
1.5251898e0 3.19159326e-1 -2.90901e0 -2.90901e0
1.5330594e0 2.6407991e-1 -3.30345e0 -3.30345e0
1.5409288e0 2.09000494e-1 -3.7819e0 -3.7819e0
1.5487984e0 1.5392108e-1 -4.40468e0 -4.40468e0
1.5566678e0 9.8841664e-2 -5.30032e0 -5.30032e0
1.5645374e0 4.37622487e-2 -6.92798e0 -6.92798e0

1.4407008e0 1.43070091e0 3.95753e0 3.95753e0
1.4459479e0 1.37299893e0 2.00388e0 2.00388e0
1.4511949e0 1.31529697e0 1.39934e0 1.39934e0
1.456442e0 1.25759499e0 1.0073e0 1.0073e0
1.4616876e0 1.19989162e0 6.9992e-1 6.9992e-1
1.4669345e0 1.14218965e0 4.3903e-1 4.3903e-1
1.4721815e0 1.08448767e0 2.0563e-1 2.0563e-1
1.4774286e0 1.0267857e0 -1.176e-2 -1.176e-2
1.48267427e0 9.6908234e-1 -2.1936e-1 -2.1936e-1
1.48792143e0 9.11380508e-1 -4.199e-1 -4.199e-1
1.49316803e0 8.53678116e-1 -6.1859e-1 -6.1859e-1
1.49841476e0 7.95975864e-1 -8.1871e-1 -8.1871e-1
1.50366136e0 7.38273473e-1 -1.02156e0 -1.02156e0
1.5089081e0 6.8057122e-1 -1.2294e0 -1.2294e0
1.51415471e0 6.2286883e-1 -1.4472e0 -1.4472e0
1.51940144e0 5.65166577e-1 -1.67703e0 -1.67703e0
1.524648e0 5.07464185e-1 -1.92285e0 -1.92285e0
1.5298946e0 4.49761934e-1 -2.19106e0 -2.19106e0
1.5351413e0 3.92059682e-1 -2.48918e0 -2.48918e0
1.5403879e0 3.3435743e-1 -2.82605e0 -2.82605e0
1.5456346e0 2.76655177e-1 -3.22108e0 -3.22108e0
1.5508812e0 2.18952925e-1 -3.7034e0 -3.7034e0
1.556128e0 1.61250674e-1 -4.32529e0 -4.32529e0
1.5613745e0 1.03548422e-1 -5.21034e0 -5.21034e0
1.5666212e0 4.58461708e-2 -6.85898e0 -6.85898e0

1.5057327e0 1.4957327e0 3.9621e0 3.9621e0
1.5083568e0 1.4354079e0 2.1305e0 2.1305e0
1.5109811e0 1.37508311e0 1.5431e0 1.5431e0
1.5136052e0 1.31475833e0 1.14938e0 1.14938e0
1.516228e0 1.25443208e0 8.3853e-1 8.3853e-1
1.5188522e0 1.1941073e0 5.6999e-1 5.6999e-1
1.5214764e0 1.13378252e0 3.3115e-1 3.3115e-1
1.5241006e0 1.07345773e0 1.0757e-1 1.0757e-1
1.5267233e0 1.01313148e0 -1.0393e-1 -1.0393e-1
1.52934778e0 9.52806847e-1 -3.1021e-1 -3.1021e-1
1.53197154e0 8.92481621e-1 -5.1294e-1 -5.1294e-1
1.53459544e0 8.32156543e-1 -7.166e-1 -7.166e-1
1.53721921e0 7.71831319e-1 -9.2278e-1 -9.2278e-1
1.53984312e0 7.1150624e-1 -1.13362e0 -1.13362e0
1.54246689e0 6.51181015e-1 -1.35345e0 -1.35345e0
1.5450908e0 5.90855937e-1 -1.58525e0 -1.58525e0
1.5477145e0 5.30530711e-1 -1.83339e0 -1.83339e0
1.5503383e0 4.70205634e-1 -2.10301e0 -2.10301e0
1.5529622e0 4.09880556e-1 -2.40276e0 -2.40276e0
1.555586e0 3.49555476e-1 -2.74068e0 -2.74068e0
1.5582098e0 2.89230399e-1 -3.13733e0 -3.13733e0
1.5608336e0 2.28905319e-1 -3.61789e0 -3.61789e0
1.5634575e0 1.68580241e-1 -4.23917e0 -4.23917e0
1.5660814e0 1.08255164e-1 -5.13454e0 -5.13454e0
1.5687051e0 4.79300851e-2 -6.78555e0 -6.78555e0

1.5707645e0 1.56076448e0 4.25693e0 4.25693e0
1.5707658e0 1.49781688e0 2.53516e0 2.53516e0
1.5707672e0 1.43486928e0 1.8508e0 1.8508e0
1.5707686e0 1.37192168e0 1.39954e0 1.39954e0
1.5707686e0 1.30897255e0 1.05222e0 1.05222e0
1.5707698e0 1.24602495e0 7.5722e-1 7.5722e-1
1.5707713e0 1.18307735e0 4.9722e-1 4.9722e-1
1.5707726e0 1.12012975e0 2.5874e-1 2.5874e-1
1.5707726e0 1.05718062e0 3.421e-2 3.421e-2
1.57077411e0 9.94233185e-1 -1.8115e-1 -1.8115e-1
1.57077504e0 9.31285127e-1 -3.926e-1 -3.926e-1
1.57077612e0 8.68337222e-1 -6.0233e-1 -6.0233e-1
1.57077705e0 8.05389165e-1 -8.1354e-1 -8.1354e-1
1.57077814e0 7.4244126e-1 -1.02988e0 -1.02988e0
1.57077907e0 6.79493202e-1 -1.25366e0 -1.25366e0
1.57078017e0 6.16545297e-1 -1.48906e0 -1.48906e0
1.570781e0 5.5359724e-1 -1.73997e0 -1.73997e0
1.570782e0 4.90649335e-1 -2.01219e0 -2.01219e0
1.5707831e0 4.2770143e-1 -2.31325e0 -2.31325e0
1.570784e0 3.64753525e-1 -2.65367e0 -2.65367e0
1.570785e0 3.01805618e-1 -3.05147e0 -3.05147e0
1.570786e0 2.38857713e-1 -3.53464e0 -3.53464e0
1.570787e0 1.75909808e-1 -4.1548e0 -4.1548e0
1.5707881e0 1.12961903e-1 -5.05467e0 -5.05467e0
1.570789e0 5.00139996e-2 -6.69264e0 -6.69264e0

